Automatic Parameter Tuning of Self-Driving Vehicles

Modern automated driving solutions utilize trajectory planning and control components with numerous parameters that need to be tuned for different driving situations and vehicle types to achieve optimal performance. This paper proposes a method to automatically tune such parameters to resemble expert demonstrations. We utilize a cost function which captures deviations of the closed-loop operation of the controller from the recorded desired driving behavior. Parameter tuning is then accomplished by using local optimization techniques. Three optimization alternatives are compared in a case study, where a trajectory planner is tuned for lane following in a real-world driving scenario. The results suggest that the proposed approach improves manually tuned initial parameters significantly even with respect to noisy demonstration data.

==> data/gd_d.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0,0.008408095818062,0,0,0.008329535595706,0,-0.005708228032802,0.319474176
0,0.014275643108365,0,0,0.014299503327176,0,0.046510235515343,0.639289856
0,0.073872087901584,0,0,0.069322686076718,0,0.025636447409851,0.869976576
0,0.047850163006134,0,0,0.041450694401681,0,-0.000918497361627,1.199936512
0,-0.006237267921817,0,0,-0.01522549787976,0,0.014994276983491,1.519752192
0,-0.019748986992874,0,0,-0.027612747528262,0,-0.00149895833729,1.839567872
0,-0.071055132959464,0,0,-0.073711254383195,0,-0.007955482047935,2.079350272
0,-0.091279082402411,0,0,-0.089701344399478,0,-0.012189629164375,2.399165952
0,-0.103654910106152,0,0,-0.095521016690923,0,0.014980601895867,2.718981632
0,-0.071551606840416,0,0,-0.058066345720285,0,-0.019758496825983,3.039845888
0,-0.082689542220949,0,0,-0.060543634693839,0,-0.037614542911518,3.279628288
0,-0.062426997715074,0,0,-0.037847196536936,0,-0.066302230843648,3.599443968
0,-0.034407853337492,0,0,-0.010878834346596,0,-0.09738364175083,3.919259648
0,-0.00582376603315,0,0,0.012597062107572,0,-0.127089422780151,4.2397824
0,0.011995032885513,0,0,0.02032045163894,0,-0.144528954835389,4.479906304
0,0.018198767861726,0,0,0.021419890906614,0,-0.169398416407315,4.799721984
0,0.018076884291642,0,0,0.014469640123666,0,-0.192817479848226,5.11919616
0,0.011159298023202,0,0,0.004701342283582,0,-0.208652315387803,5.43901184
0,0.004076585982705,0,0,-0.00150629277388,0,-0.210283259000413,5.679135744
0,0.004266076789311,0,0,0.000175610427524,0,-0.212392207872806,5.998951424
0,0.003403721349143,0,0,0.001060955184299,0,-0.218376183352368,6.308988416
0,-0.001523690115382,0,0,-0.002657910233591,0,-0.221238054699615,6.639289856
0,-0.003919059181762,0,0,-0.003090723741971,0,-0.231160213007494,6.868928
0,-0.01238546625132,0,0,-0.01087299189498,0,-0.231984433632953,7.198887936
0,-0.014785454914446,0,0,-0.012670873538589,0,-0.229493720139426,7.519752192
0,-0.01768867550226,0,0,-0.014035104163148,0,-0.223402588952202,7.829082112
0,-0.017968185800244,0,0,-0.014432341069373,0,-0.207577853053688,8.079350272
0,-0.008837952599716,0,0,-0.005493041724199,0,-0.181124168670752,8.399165952
0,-0.009879092950655,0,0,-0.006801343508561,0,-0.153577130567034,8.718981632
0,-0.003088344673916,0,0,-0.000511559186553,0,-0.128185935933667,9.029360128
0,-0.003599021648457,0,0,-0.001450886001645,0,-0.110320829460387,9.279628288
0,-0.005145113137504,0,0,-0.003133317912537,0,-0.100198331838449,9.599443968
0,-0.009214155039932,0,0,-0.006603947623977,0,-0.099135358067068,9.909822464
0,-0.016164012220935,0,0,-0.012627651552346,0,-0.103255477653833,10.2397824
0,-0.019303059217343,0,0,-0.014682501603795,0,-0.109223234411319,10.478857728
0,-0.01445521501924,0,0,-0.009911753978929,0,-0.115053986467805,10.799721984
0,-0.009912434461394,0,0,-0.005478951599548,0,-0.138982876997322,11.11919616
0,-0.01703265818093,0,0,-0.01217982453254,0,-0.156274160918382,11.43901184
0,-0.020514722107892,0,0,-0.015681680250964,0,-0.159723773799896,11.679135744
0,-0.012901862579529,0,0,-0.008906867692565,0,-0.154526635475749,11.998951424
0,-0.004730339725405,0,0,-0.002614375332018,0,-0.148988120255399,12.308988416
0,-0.001808655947669,0,0,-0.001742506484742,0,-0.147620020167596,12.639289856
0,-0.008770999076872,0,0,-0.009262399463477,0,-0.137728603641943,12.87941376
0,-0.009230133158364,0,0,-0.009440959243598,0,-0.127920427492247,13.198887936
0,-0.010856452677961,0,0,-0.010077442453082,0,-0.11636414108822,13.509266432
0,-0.001208293818919,0,0,-0.000363699613523,0,-0.103241571922701,13.839567872
0,0.001576157534763,0,0,0.001030803166485,0,-0.085842710219919,14.079350272
0,0.012264868876832,0,0,0.011215582964305,0,-0.075137798748571,14.399165952
0,0.002301310970238,0,0,0.001018749957574,0,-0.047037047390705,14.718981632
0,0.01472824114285,0,0,0.013473353351037,0,-0.030812122527378,15.038797312
0,0.017909373737386,0,0,0.010909522783063,0,-0.017925636041109,15.279628288
0,0.009845611789221,0,0,0.000261270000517,0,-0.030874288641986,15.599443968
0,-0.01230225405625,0,0,-0.022631262828702,0,-0.012282048943895,15.908773888
0,-0.00776777787599,0,0,-0.029371450667971,0,-0.044257634360324,16.2397824
0,-0.022954219270407,0,0,-0.053240778631801,0,-0.093066591829137,16.478857728
0,-0.042951480416487,0,0,-0.080391479445696,0,-0.12876189122385,16.799721984
0,-0.038181283365898,0,0,-0.095155060562798,0,-0.142330462585814,17.109758976
0,-0.025096558649888,0,0,-0.100152835957119,0,-0.103177598204557,17.43901184
0,0.01365790779774,0,0,-0.078889019376707,0,-0.082448331667501,17.679135744
0,0.034327163723759,0,0,-0.064486732881093,0,-0.045635318995494,17.998951424
0,0.059210464290444,0,0,-0.056949139395104,0,-0.017923395972331,18.319474176
0,0.079020022998583,0,0,-0.049351590511325,0,0.023189268293502,18.639289856
0,0.094636145454104,0,0,-0.04445496427614,0,0.027442160501596,18.87941376
0,0.074847570214266,0,0,-0.063054973330195,0,0.016021516268025,19.198887936
0,0.049363492198767,0,0,-0.088516077964993,0,-0.045533003140626,19.509266432
0,0.026633199635295,0,0,-0.131257262100409,0,-0.080241556212474,19.839567872
0,0.029496791667648,0,0,-0.149138933752294,0,-0.144855166862161,20.079350272
0,0.004444847052335,0,0,-0.169578607947095,0,-0.175998602924039,20.388680192
0,0.033338647084721,0,0,-0.163888321127154,0,-0.186007824296429,20.709544448
0,0.08041648909282,0,0,-0.138516835237462,0,-0.171862610606559,21.038797312
0,0.132014077493667,0,0,-0.110826140694503,0,-0.167697113844269,21.279628288
0,0.152290005340864,0,0,-0.085661420026014,0,-0.136551293997738,21.599443968
0,0.189325360432438,0,0,-0.058594152603151,0,-0.119822808580932,21.919259648
0,0.207392823340015,0,0,-0.0436138686173,0,-0.100132198642559,22.238733824
0,0.210523557914196,0,0,-0.037297798009325,0,-0.087733739849638,22.469420544
0,0.197690633017777,0,0,-0.023747941978787,0,-0.112744831051168,22.798673408
0,0.178869706714995,0,0,-0.040316010418282,0,-0.09028112566305,23.11919616
0,0.173412100806359,0,0,-0.039745776214781,0,-0.077833155300961,23.43901184
0,0.170712502398108,0,0,-0.042854120729742,0,-0.070579189479507,23.679135744
0,0.153194521536068,0,0,-0.045646906750615,0,-0.050126313840494,23.998951424
0,0.147125159200407,0,0,-0.058367226527989,0,0.026770673789722,24.319474176
0,0.159365306641066,0,0,-0.039218794951478,0,0.070631110749539,24.639289856
0,0.186101811405556,0,0,-0.030672099444083,0,0.095261492346816,24.87941376
0,0.16998954025047,0,0,-0.029088249146248,0,0.094573561290107,25.1988879360001
0,0.160099728302316,0,0,-0.046284103170819,0,0.106657446586174,25.5187036160001
0,0.162648432443104,0,0,-0.050147147125806,0,0.100935808134192,25.8290821120001
0,0.148883308360605,0,0,-0.061847523796947,0,0.113619398852583,26.0793502720001
0,0.146401879411609,0,0,-0.053920785527272,0,0.076532092021947,26.3991659520001
0,0.140998484178563,0,0,-0.066256703349887,0,0.076847932794437,26.7189816320001
0,0.138640146849558,0,0,-0.059240482721852,0,0.030625988485062,27.0387973120001
0,0.147855396002304,0,0,-0.066062570630634,0,0.005006027589281,27.2796282880001
0,0.143147580372401,0,0,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0,0.132683863486275,0,0,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0,0.12463270896072,0,0,-0.085274342695,0,-0.137173076891807,28.2387338240001
0,0.131465415016179,0,0,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0,0.126579377435408,0,0,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0,0.135112832924009,0,0,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0,0.1367525957666,0,0,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0,0.158316695803874,0,0,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0,0.144262980927142,0,0,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0,0.153424312916695,0,0,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0,0.166173376374701,0,0,0.000597574890568,0,-0.023843263650789,30.6392898560001
0,0.179707823988797,0,0,0.010802464343736,0,-0.009339868554897,30.8794137600001
0,0.166672699882729,0,0,0.014245169783347,0,-0.000515788827176,31.1988879360001
0,0.147218555993078,0,0,0.00814928585434,0,-0.00267594125723,31.5187036160001
0,0.120572764531616,0,0,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0,0.108847515412868,0,0,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0,0.096174790236847,0,0,-0.012211303034371,0,0.001157343677404,32.3991659520001
0,0.093375654489471,0,0,-0.005686465636802,0,0.020183825212919,32.7189816320001
0,0.093179573717463,0,0,0.00437224181237,0,0.025491025937891,33.038797312
0,0.099473239942853,0,0,0.011864535672371,0,0.036767346035664,33.278579712
0,0.097181762013275,0,0,0.018835566534138,0,0.052576224098801,33.599443968
0,0.094503550996433,0,0,0.028084489479238,0,0.063202996146578,33.908773888
0,0.098876347054825,0,0,0.038118271631527,0,0.070457825123644,34.238733824
0,0.087933059963282,0,0,0.036135173259681,0,0.062563834883346,34.478857728
0,0.069759468464957,0,0,0.026483244042057,0,0.060351050107822,34.798673408
0,0.052229838553279,0,0,0.016544160700939,0,0.071015805605982,35.11919616
0,0.041403120449673,0,0,0.012127486275627,0,0.068027982381322,35.43901184
0,0.034087717249338,0,0,0.006103536646517,0,0.074957835029766,35.679135744
0,0.033691208408872,0,0,0.006681399148104,0,0.0634915977384,35.998951424
0,0.020435589814301,0,0,-0.004886739700967,0,0.047208608833944,36.319474176
0,0.00544334081621,0,0,-0.018893512623047,0,0.028635549753216,36.639289856
0,-0.001631067809035,0,0,-0.024032650321819,0,0.009764018466458,36.87941376
0,-0.009517985350745,0,0,-0.030746476734195,0,-0.007837083771813,37.189450752
0,-0.005969583058975,0,0,-0.025644810354036,0,-0.037342013810581,37.509266432
0,-0.010467005164508,0,0,-0.028429011852128,0,-0.073566753738357,37.838519296


==> data/gd_d_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0,0.008377879193211,0,0,0.008329535595706,0,-0.005708228032802,0.319474176
0,0.0138031857313,0,0,0.014299503327176,0,0.046510235515343,0.639289856
0,0.071646235728586,0,0,0.069322686076718,0,0.025636447409851,0.869976576
0,0.042508638363106,0,0,0.041450694401681,0,-0.000918497361627,1.199936512
0,-0.017360378235886,0,0,-0.01522549787976,0,0.014994276983491,1.519752192
0,-0.035009516540864,0,0,-0.027612747528262,0,-0.00149895833729,1.839567872
0,-0.08543891329723,0,0,-0.073711254383195,0,-0.007955482047935,2.079350272
0,-0.099441361918092,0,0,-0.089701344399478,0,-0.012189629164375,2.399165952
0,-0.100277995022289,0,0,-0.095521016690923,0,0.014980601895867,2.718981632
0,-0.055339486432985,0,0,-0.058066345720285,0,-0.019758496825983,3.039845888
0,-0.056049876878763,0,0,-0.060543634693839,0,-0.037614542911518,3.279628288
0,-0.03318527471836,0,0,-0.037847196536936,0,-0.066302230843648,3.599443968
0,-0.006284978084036,0,0,-0.010878834346596,0,-0.09738364175083,3.919259648
0,0.015946779610383,0,0,0.012597062107572,0,-0.127089422780151,4.2397824
0,0.02421890903265,0,0,0.02032045163894,0,-0.144528954835389,4.479906304
0,0.022539340198389,0,0,0.021419890906614,0,-0.169398416407315,4.799721984
0,0.013951982807837,0,0,0.014469640123666,0,-0.192817479848226,5.11919616
0,0.002046669324872,0,0,0.004701342283582,0,-0.208652315387803,5.43901184
0,-0.006064469403974,0,0,-0.00150629277388,0,-0.210283259000413,5.679135744
0,-0.003624058277457,0,0,0.000175610427524,0,-0.212392207872806,5.998951424
0,-0.000858781702886,0,0,0.001060955184299,0,-0.218376183352368,6.308988416
0,-0.002485837306166,0,0,-0.002657910233591,0,-0.221238054699615,6.639289856
0,-0.00249838316662,0,0,-0.003090723741971,0,-0.231160213007494,6.868928
0,-0.010421910130895,0,0,-0.01087299189498,0,-0.231984433632953,7.198887936
0,-0.012408067986129,0,0,-0.012670873538589,0,-0.229493720139426,7.519752192
0,-0.015169795422632,0,0,-0.014035104163148,0,-0.223402588952202,7.829082112
0,-0.015295023758974,0,0,-0.014432341069373,0,-0.207577853053688,8.079350272
0,-0.006024185736683,0,0,-0.005493041724199,0,-0.181124168670752,8.399165952
0,-0.007038436888871,0,0,-0.006801343508561,0,-0.153577130567034,8.718981632
0,-0.000485794177596,0,0,-0.000511559186553,0,-0.128185935933667,9.029360128
0,-0.001314700953387,0,0,-0.001450886001645,0,-0.110320829460387,9.279628288
0,-0.003177855717512,0,0,-0.003133317912537,0,-0.100198331838449,9.599443968
0,-0.007478315324522,0,0,-0.006603947623977,0,-0.099135358067068,9.909822464
0,-0.014340141887354,0,0,-0.012627651552346,0,-0.103255477653833,10.2397824
0,-0.016955422987333,0,0,-0.014682501603795,0,-0.109223234411319,10.478857728
0,-0.011374541615897,0,0,-0.009911753978929,0,-0.115053986467805,10.799721984
0,-0.005905877552545,0,0,-0.005478951599548,0,-0.138982876997322,11.11919616
0,-0.01242527053841,0,0,-0.01217982453254,0,-0.156274160918382,11.43901184
0,-0.015608212756409,0,0,-0.015681680250964,0,-0.159723773799896,11.679135744
0,-0.007914746602645,0,0,-0.008906867692565,0,-0.154526635475749,11.998951424
0,0.000340272390071,0,0,-0.002614375332018,0,-0.148988120255399,12.308988416
0,0.003058031763472,0,0,-0.001742506484742,0,-0.147620020167596,12.639289856
0,-0.004439201772826,0,0,-0.009262399463477,0,-0.137728603641943,12.87941376
0,-0.005264594065479,0,0,-0.009440959243598,0,-0.127920427492247,13.198887936
0,-0.006867723039929,0,0,-0.010077442453082,0,-0.11636414108822,13.509266432
0,0.003306710474744,0,0,-0.000363699613523,0,-0.103241571922701,13.839567872
0,0.006759860607307,0,0,0.001030803166485,0,-0.085842710219919,14.079350272
0,0.017570856622337,0,0,0.011215582964305,0,-0.075137798748571,14.399165952
0,0.007328214409365,0,0,0.001018749957574,0,-0.047037047390705,14.718981632
0,0.019307541768081,0,0,0.013473353351037,0,-0.030812122527378,15.038797312
0,0.02260455060896,0,0,0.010909522783063,0,-0.017925636041109,15.279628288
0,0.015056233772942,0,0,0.000261270000517,0,-0.030874288641986,15.599443968
0,-0.006097273898018,0,0,-0.022631262828702,0,-0.012282048943895,15.908773888
0,1.69802622034254E-05,0,0,-0.029371450667971,0,-0.044257634360324,16.2397824
0,-0.013071229030107,0,0,-0.053240778631801,0,-0.093066591829137,16.478857728
0,-0.031565479821087,0,0,-0.080391479445696,0,-0.12876189122385,16.799721984
0,-0.025309470019538,0,0,-0.095155060562798,0,-0.142330462585814,17.109758976
0,-0.011456117954746,0,0,-0.100152835957119,0,-0.103177598204557,17.43901184
0,0.026401831200536,0,0,-0.078889019376707,0,-0.082448331667501,17.679135744
0,0.044247939748736,0,0,-0.064486732881093,0,-0.045635318995494,17.998951424
0,0.063678419730577,0,0,-0.056949139395104,0,-0.017923395972331,18.319474176
0,0.07724538876582,0,0,-0.049351590511325,0,0.023189268293502,18.639289856
0,0.087021229409087,0,0,-0.04445496427614,0,0.027442160501596,18.87941376
0,0.063752889921337,0,0,-0.063054973330195,0,0.016021516268025,19.198887936
0,0.035194438729145,0,0,-0.088516077964993,0,-0.045533003140626,19.509266432
0,0.012502743496886,0,0,-0.131257262100409,0,-0.080241556212474,19.839567872
0,0.018171244891534,0,0,-0.149138933752294,0,-0.144855166862161,20.079350272
0,-0.004092793220136,0,0,-0.169578607947095,0,-0.175998602924039,20.388680192
0,0.026661388669656,0,0,-0.163888321127154,0,-0.186007824296429,20.709544448
0,0.073656130759902,0,0,-0.138516835237462,0,-0.171862610606559,21.038797312
0,0.121816332232215,0,0,-0.110826140694503,0,-0.167697113844269,21.279628288
0,0.135668975914188,0,0,-0.085661420026014,0,-0.136551293997738,21.599443968
0,0.162052875679863,0,0,-0.058594152603151,0,-0.119822808580932,21.919259648
0,0.16928029305859,0,0,-0.0436138686173,0,-0.100132198642559,22.238733824
0,0.163098809683175,0,0,-0.037297798009325,0,-0.087733739849638,22.469420544
0,0.14594844452831,0,0,-0.023747941978787,0,-0.112744831051168,22.798673408
0,0.123796532636503,0,0,-0.040316010418282,0,-0.09028112566305,23.11919616
0,0.119679620616733,0,0,-0.039745776214781,0,-0.077833155300961,23.43901184
0,0.121013413407864,0,0,-0.042854120729742,0,-0.070579189479507,23.679135744
0,0.106696920132526,0,0,-0.045646906750615,0,-0.050126313840494,23.998951424
0,0.103436759075869,0,0,-0.058367226527989,0,0.026770673789722,24.319474176
0,0.117993403844173,0,0,-0.039218794951478,0,0.070631110749539,24.639289856
0,0.146318467253096,0,0,-0.030672099444083,0,0.095261492346816,24.87941376
0,0.130247189531858,0,0,-0.029088249146248,0,0.094573561290107,25.1988879360001
0,0.119435705908461,0,0,-0.046284103170819,0,0.106657446586174,25.5187036160001
0,0.121593591287976,0,0,-0.050147147125806,0,0.100935808134192,25.8290821120001
0,0.107955534505731,0,0,-0.061847523796947,0,0.113619398852583,26.0793502720001
0,0.105460374527749,0,0,-0.053920785527272,0,0.076532092021947,26.3991659520001
0,0.100326159642769,0,0,-0.066256703349887,0,0.076847932794437,26.7189816320001
0,0.099594353206322,0,0,-0.059240482721852,0,0.030625988485062,27.0387973120001
0,0.111026121618192,0,0,-0.066062570630634,0,0.005006027589281,27.2796282880001
0,0.107739815398078,0,0,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0,0.098249590504602,0,0,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0,0.091194995773329,0,0,-0.085274342695,0,-0.137173076891807,28.2387338240001
0,0.098858298636085,0,0,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0,0.093574250413161,0,0,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0,0.100498883034042,0,0,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0,0.100540923578871,0,0,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0,0.120117998369009,0,0,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0,0.104439200697062,0,0,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0,0.111450278414876,0,0,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0,0.123478720846443,0,0,0.000597574890568,0,-0.023843263650789,30.6392898560001
0,0.137502225923022,0,0,0.010802464343736,0,-0.009339868554897,30.8794137600001
0,0.125392426962697,0,0,0.014245169783347,0,-0.000515788827176,31.1988879360001
0,0.107330609805338,0,0,0.00814928585434,0,-0.00267594125723,31.5187036160001
0,0.083252417041067,0,0,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0,0.075037317108805,0,0,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0,0.065402367750443,0,0,-0.012211303034371,0,0.001157343677404,32.3991659520001
0,0.066468474720343,0,0,-0.005686465636802,0,0.020183825212919,32.7189816320001
0,0.07011617322897,0,0,0.00437224181237,0,0.025491025937891,33.038797312
0,0.079692028600065,0,0,0.011864535672371,0,0.036767346035664,33.278579712
0,0.079000331392124,0,0,0.018835566534138,0,0.052576224098801,33.599443968
0,0.077762218942839,0,0,0.028084489479238,0,0.063202996146578,33.908773888
0,0.083280558276246,0,0,0.038118271631527,0,0.070457825123644,34.238733824
0,0.073671896910969,0,0,0.036135173259681,0,0.062563834883346,34.478857728
0,0.056782590514386,0,0,0.026483244042057,0,0.060351050107822,34.798673408
0,0.041566206092276,0,0,0.016544160700939,0,0.071015805605982,35.11919616
0,0.033957594424677,0,0,0.012127486275627,0,0.068027982381322,35.43901184
0,0.030532921254725,0,0,0.006103536646517,0,0.074957835029766,35.679135744
0,0.033038881437156,0,0,0.006681399148104,0,0.0634915977384,35.998951424
0,0.022639126772293,0,0,-0.004886739700967,0,0.047208608833944,36.319474176
0,0.009098777643166,0,0,-0.018893512623047,0,0.028635549753216,36.639289856
0,0.002390661810435,0,0,-0.024032650321819,0,0.009764018466458,36.87941376
0,-0.005653105997816,0,0,-0.030746476734195,0,-0.007837083771813,37.189450752
0,-0.002157170779997,0,0,-0.025644810354036,0,-0.037342013810581,37.509266432
0,-0.006504859477798,0,0,-0.028429011852128,0,-0.073566753738357,37.838519296
0,-0.010829214525997,0,0,-0.031601151500126,0,-0.097226507139072,38.079350272
0,-0.010281880028652,0,0,-0.030074572915758,0,-0.1514901146423,38.3886801919999
0,-0.025878027389759,0,0,-0.043949080500603,0,-0.204413170773537,38.7189816319999
0,-0.04077405532372,0,0,-0.056882566245601,0,-0.281949043526187,39.0387973119999
0,-0.067057219466558,0,0,-0.08258778941743,0,-0.327708462620504,39.2785797119999
0,-0.07434312221461,0,0,-0.091560364708064,0,-0.342692868282326,39.5994439679999
0,-0.058453072015009,0,0,-0.07797790288804,0,-0.39865002019229,39.9192596479999
0,-0.077137644590046,0,0,-0.094172317450897,0,-0.418071125973191,40.2387338239999
0,-0.06205473680513,0,0,-0.074797507889017,0,-0.451484449001712,40.4788577279999
0,-0.069833652957305,0,0,-0.080240307324378,0,-0.448521543201017,40.7986734079999
0,-0.069191125618408,0,0,-0.068099633331519,0,-0.38353833204867,41.1191961599999
0,-0.057745459108186,0,0,-0.029957664578313,0,-0.360558299138696,41.4390118399999
0,-0.064748618764515,0,0,-0.012576352881102,0,-0.256280259760609,41.6791357439999
0,-0.038128278510677,0,0,0.033374164670932,0,-0.168752080852753,41.9989514239999
0,-0.067778208075076,0,0,0.045908970202571,0,-0.11224878086811,42.3194741759999
0,-0.102379131160003,0,0,0.058578691365441,0,-0.058946505663771,42.6392898559999
0,-0.118433242926583,0,0,0.078590288605055,0,-0.054346650275169,42.8794137599998
0,-0.126261210423399,0,0,0.081171609410414,0,-0.064718474625397,43.1988879359998
0,-0.122670939772519,0,0,0.114708416373261,0,-0.088172072179351,43.5187036159998
0,-0.110794691465904,0,0,0.145963025636328,0,-0.132787605800626,43.8385192959998
0,-0.121660336124109,0,0,0.155698510019309,0,-0.086810580507517,44.0793502719998
0,-0.11235736977798,0,0,0.170832723723618,0,-0.09250569588447,44.3991659519998
0,-0.152621013987752,0,0,0.188793466345527,0,-0.126750655462258,44.7189816319998
0,-0.180680867840015,0,0,0.205602059312224,0,-0.101762505753625,45.0387973119998
0,-0.224939116254719,0,0,0.228481858499167,0,-0.096146458985459,45.2785797119998
0,-0.228059957749401,0,0,0.233124895838382,0,-0.134329474628002,45.5983953919998
0,-0.246704462024438,0,0,0.238470210935366,0,-0.149354824073573,45.9192596479998
0,-0.277820786897752,0,0,0.228342540507461,0,-0.127435106872606,46.2387338239998
0,-0.339220005669101,0,0,0.238591460663652,0,-0.130852068582409,46.4788577279998
0,-0.305303950103991,0,0,0.242343292329519,0,-0.162180109911214,46.7986734079998
0,-0.319822771602047,0,0,0.240844723931551,0,-0.210892941684153,47.1191961599997
0,-0.309981811645694,0,0,0.246389634717347,0,-0.244465465438599,47.4390118399997
0,-0.339199853073518,0,0,0.268338526208208,0,-0.249832892373696,47.6791357439997
0,-0.293253105577185,0,0,0.291364475235444,0,-0.279943206403709,47.9989514239997
0,-0.281104000536941,0,0,0.299127974416047,0,-0.229436257715469,48.3184255999997
0,-0.277089589977337,0,0,0.314620786835614,0,-0.168746864202153,48.6392898559997
0,-0.303790183285982,0,0,0.336163488101245,0,-0.141639619060758,48.8783651839997
0,-0.294340360163771,0,0,0.325234207119087,0,-0.089300046242886,49.1988879359997
0,-0.277726856385663,0,0,0.32065603844941,0,-0.033726031037958,49.5187036159997
0,-0.27558405687977,0,0,0.332304703710441,0,0.004502089319132,49.8385192959997
0,-0.317778053693242,0,0,0.321521470163073,0,0.029002977069525,50.0793502719997
0,-0.289963532574996,0,0,0.313201742944272,0,0.074612430807149,50.3991659519997
0,-0.270143762988814,0,0,0.299405468088935,0,0.076903050761826,50.7189816319997
0,-0.286988569618153,0,0,0.266377251318906,0,0.003870867287527,51.0387973119996
0,-0.337995039699117,0,0,0.215983080753054,0,-0.009536745041259,51.2785797119996
0,-0.313953247701391,0,0,0.193978116761095,0,-0.037647356422531,51.5983953919996
0,-0.287526544198897,0,0,0.173642683875656,0,-0.017300247900178,51.9192596479996
0,-0.272569398555969,0,0,0.19376820329399,0,-0.086932071680968,52.2387338239996
0,-0.300349341661715,0,0,0.175001474557756,0,-0.032822900921423,52.4788577279996
0,-0.253764747810067,0,0,0.195015727616302,0,-0.036412324726519,52.7986734079996
0,-0.241096454792236,0,0,0.17865357130544,0,0.013888211078525,53.1191961599996
0,-0.280447076603619,0,0,0.189065034315769,0,-0.005108260083229,53.4390118399996
0,-0.302445447728624,0,0,0.203004721916026,0,0.014740951088085,53.6686499839996
0,-0.271268384993731,0,0,0.204065334385157,0,0.019706091750663,53.9989514239996
0,-0.238459742192669,0,0,0.224943402412684,0,-0.009184468000331,54.3184255999996
0,-0.255912556829266,0,0,0.235499932072669,0,-0.079201624245981,54.6392898559996
0,-0.266585009285628,0,0,0.233394680212314,0,-0.069058753375213,54.8783651839996
0,-0.235044429012664,0,0,0.242326529445057,0,-0.115148297979409,55.1988879359996
0,-0.262998551851708,0,0,0.237637665194977,0,-0.156776224203998,55.5187036159995
0,-0.266683077741208,0,0,0.24550711331006,0,-0.247501848090224,55.8290821119995
0,-0.296940267537338,0,0,0.223631758249634,0,-0.191962524093599,56.0783016959995
0,-0.256231523291519,0,0,0.236382316418344,0,-0.123096275604773,56.3991659519995
0,-0.23554849001192,0,0,0.241881144324332,0,-0.119234001665093,56.7189816319995
0,-0.263153397951468,0,0,0.239770766919757,0,-0.10284067249657,57.0283115519995
0,-0.288282601093001,0,0,0.240205738166686,0,-0.078064404325646,57.2785797119995
0,-0.25270499689112,0,0,0.234118962715812,0,-0.092629074698324,57.5889582079995
0,-0.268520794110924,0,0,0.230583077021846,0,-0.205755897658638,57.9192596479995
0,-0.29669531843928,0,0,0.201934152002012,0,-0.24040863463904,58.2387338239995
0,-0.322922950210311,0,0,0.178515343601838,0,-0.217118089445123,58.4788577279995
0,-0.281454913322561,0,0,0.185723961451694,0,-0.207948536791349,58.7986734079995
0,-0.276609239149841,0,0,0.170312178842226,0,-0.236891913752036,59.1191961599995
0,-0.300773623921279,0,0,0.161262584143253,0,-0.227034035953886,59.4390118399995
0,-0.30386197615104,0,0,0.167124807097767,0,-0.223367684774648,59.6791357439995
0,-0.269924000443284,0,0,0.174243572532677,0,-0.230011796843136,59.9884656639995
0,-0.258439315468395,0,0,0.200201096113832,0,-0.308986468603756,60.3184255999994
0,-0.265692580193388,0,0,0.209078419752324,0,-0.29005620351086,60.6382412799994
0,-0.262352109471074,0,0,0.23749355206359,0,-0.239117795565022,60.8783651839994
0,-0.203737424139625,0,0,0.281061035061692,0,-0.264599598100721,61.1988879359994
0,-0.238081582737298,0,0,0.261203607110689,0,-0.255603238884927,61.5187036159994
0,-0.225951465309304,0,0,0.282725443061935,0,-0.206771972136082,61.8385192959994
0,-0.240684936393826,0,0,0.297279082775617,0,-0.148297737016233,62.0688645119994
0,-0.215704528264162,0,0,0.295697416222243,0,-0.150341863782333,62.3991659519994
0,-0.217880020047158,0,0,0.303954685888139,0,-0.155188377157029,62.7189816319994
0,-0.228174052621684,0,0,0.30096317084236,0,-0.123592724782618,63.0387973119994
0,-0.247952437083168,0,0,0.303761880075196,0,-0.132978937931867,63.2785797119994
0,-0.229550988920352,0,0,0.293795240785046,0,-0.169490006371229,63.5889582079994
0,-0.22897388270111,0,0,0.285282241653022,0,-0.074989305966098,63.9182110719994
0,-0.175198644268333,0,0,0.319570127532908,0,-0.072109280788979,64.2387338239994
0,-0.249588210062857,0,0,0.27682141875412,0,-0.074507828921189,64.4788577279994
0,-0.244380039756674,0,0,0.258400153679929,0,-0.06301395693934,64.7986734079994
0,-0.258810567843893,0,0,0.229934164140379,0,-0.081401808500317,65.1191961599994
0,-0.288622593817122,0,0,0.204130640799898,0,-0.049456659209975,65.4390118399994
0,-0.295568761701938,0,0,0.204574435703039,0,-0.081809503517532,65.6791357439994
0,-0.265347285832572,0,0,0.193043253869379,0,-0.131275607838884,65.9989514239995
0,-0.254026963085209,0,0,0.182295237908787,0,-0.100831178164957,66.3184255999995
0,-0.224577755867182,0,0,0.195732146255839,0,-0.159295394180731,66.6382412799995
0,-0.265558418750905,0,0,0.191378253040313,0,-0.159610560623107,66.8783651839995
0,-0.222318618485071,0,0,0.208690688489082,0,-0.151800077356958,67.1988879359995
0,-0.216117066338551,0,0,0.212287491883038,0,-0.155136549029764,67.5187036159995
0,-0.226123191330585,0,0,0.213444501945683,0,-0.189849084483949,67.8385192959995
0,-0.256797586325524,0,0,0.205247976415612,0,-0.183042312596528,68.0783016959995
0,-0.245814654370484,0,0,0.186853122377143,0,-0.192653862271889,68.3981173759996
0,-0.257480897276443,0,0,0.162575504782494,0,-0.163423103228452,68.7189816319996
0,-0.246539348862356,0,0,0.161169778992766,0,-0.218698831249928,69.0387973119996
0,-0.290273785963382,0,0,0.143808472704576,0,-0.146805317379206,69.2785797119996
0,-0.243100486095878,0,0,0.162249450774979,0,-0.077650499308753,69.5983953919996
0,-0.220513699807434,0,0,0.189893917499566,0,0.018497947410193,69.9182110719997
0,-0.181044197193605,0,0,0.24543638693246,0,0.032319634853381,70.2387338239997
0,-0.218564392524193,0,0,0.25199789812449,0,0.096425601259408,70.4788577279997
0,-0.207453483853016,0,0,0.258389616689943,0,0.207580196048725,70.7881876479997
0,-0.154001881850007,0,0,0.308944902082291,0,0.23995501741132,71.1087103999997
0,-0.169363386802347,0,0,0.309295683613525,0,0.231282437878098,71.4390118399997
0,-0.203905769097839,0,0,0.31642784506152,0,0.292832355836431,71.6780871679997
0,-0.170359434185608,0,0,0.326152418099038,0,0.258275807430436,71.9989514239997
0,-0.157994199516372,0,0,0.321896610931143,0,0.239009852403698,72.3184255999998
0,-0.15670614237801,0,0,0.332518578818664,0,0.145697131224487,72.6382412799998
0,-0.202315904037913,0,0,0.291635175883749,0,0.150587994875798,72.8783651839998
0,-0.171488941025562,0,0,0.275813862312253,0,0.120073885409366,73.1988879359998
0,-0.167552941329355,0,0,0.231484422071973,0,-0.028426899753618,73.5187036159998
0,-0.234333876313814,0,0,0.15864786827662,0,-0.043989936716389,73.8385192959998
0,-0.27994706904644,0,0,0.112504986266623,0,-0.067835999782623,74.0783016959999
0,-0.266782892343546,0,0,0.070055464093575,0,-0.087073317970624,74.3981173759999
0,-0.271210950295099,0,0,0.01986303538865,0,-0.148842112625954,74.7189816319999
0,-0.306287740625578,0,0,-0.016578084906845,0,-0.193613524487207,75.0387973119999
0,-0.341212745183142,0,0,-0.030731215340133,0,-0.178662242607239,75.2785797119999
0,-0.30710112794177,0,0,-0.030504542610562,0,-0.219923016975599,75.5983953919999
0,-0.275086617750507,0,0,-0.019984774125863,0,-0.2751818945043,75.918211072
0,-0.264450558855358,0,0,-0.005295051518752,0,-0.245827686937259,76.238733824
0,-0.241142523165824,0,0,0.013634460753782,0,-0.236305652566486,76.478857728
0,-0.2187098904365,0,0,0.012204762438055,0,-0.213999018612156,76.798673408
0,-0.194049409059893,0,0,0.02436861985003,0,-0.162598339095732,77.118147584
0,-0.182021476116617,0,0,0.026474777756679,0,-0.129507651037138,77.43901184
0,-0.199661694425117,0,0,0.00954793806349,0,-0.100891992509907,77.678087168
0,-0.189669678481735,0,0,-0.004831000131733,0,-0.084991656311911,77.9989514240001
0,-0.172641697276571,0,0,-0.014326100604539,0,-0.092661110179905,78.3184256000001
0,-0.176114467672008,0,0,-0.035499183986641,0,-0.058940111212407,78.6382412800001
0,-0.155260969541907,0,0,-0.036720255200322,0,-0.063847194382428,78.8783651840001
0,-0.143569200430612,0,0,-0.046494862911031,0,-0.080700790637496,79.1988879360001
0,-0.112436615960942,0,0,-0.033830326036735,0,-0.118303111942279,79.5187036160001
0,-0.109331904640861,0,0,-0.046495359954687,0,-0.161052643590048,79.8385192960002
0,-0.102482026265612,0,0,-0.052981882923461,0,-0.164900895779429,80.0783016960002
0,-0.068698384061769,0,0,-0.026997350622082,0,-0.161777173001325,80.3981173760002
0,-0.028239684950215,0,0,0.000884416324453,0,-0.151616966228578,80.7189816320002
0,-0.005422931249626,0,0,0.009502425389675,0,-0.143579657160474,81.0387973120002
0,-0.008862260982923,0,0,-0.003979387098334,0,-0.137675980717901,81.2785797120002
0,-0.026303710765941,0,0,-0.021525155343584,0,-0.163856141589622,81.5983953920003
0,-0.059325632252652,0,0,-0.052102778338236,0,-0.198310253896724,81.9182110720003
0,-0.08319416731349,0,0,-0.075519652398878,0,-0.199216352255992,82.2387338240003
0,-0.064739489662767,0,0,-0.065130169050472,0,-0.20214223269605,82.4788577280003
0,-0.052100417852916,0,0,-0.060963179234417,0,-0.208066748510629,82.7986734080003


==> data/gd_kappa.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,0,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
0,2.81409279645977E-05,0,0,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
0,-5.37099292604935E-05,0,0,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
0,-0.000148356367191,0,0,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
0,-0.000184420776255,0,0,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
0,-0.000106781006644,0,0,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
0,3.05784082589266E-05,0,0,0.000114285456336,3.15921026700972E-05,0,1.839567872
0,0.000153934083591,0,0,0.000210077175633,3.01368362886523E-05,0,2.079350272
0,0.000224155034221,0,0,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0,0.00022983706076,0,0,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0,0.000203046686517,0,0,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0,0.000139094525576,0,0,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0,1.98264709846717E-05,0,0,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0,-0.00010430262832,0,0,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
0,-0.000181527876538,0,0,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
0,-0.000196215539507,0,0,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
0,-0.000149321222152,0,0,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
0,-7.1640571590871E-05,0,0,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
0,-5.49097945731778E-06,0,0,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
0,2.43436591292792E-05,0,0,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
0,2.19145755898369E-05,0,0,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
0,8.66943789024815E-06,0,0,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
0,1.1077893385324E-05,0,0,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
0,2.31455451380401E-05,0,0,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
0,2.83409051583859E-05,0,0,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
0,2.23752488146778E-05,0,0,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
0,-3.24192359470463E-06,0,0,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
0,-3.16215289708829E-05,0,0,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
0,-4.48648573017818E-05,0,0,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
0,-3.7799680390838E-05,0,0,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
0,-1.52678978686901E-05,0,0,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
0,6.88462120399028E-06,0,0,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
0,2.44492635777201E-05,0,0,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
0,3.56128069187293E-05,0,0,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
0,3.98745924357287E-05,0,0,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
0,3.66602621650915E-05,0,0,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
0,2.49682013105733E-05,0,0,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
0,1.72951190227856E-05,0,0,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
0,1.7091893440263E-05,0,0,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
0,1.48402057900364E-05,0,0,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
0,6.51623105958132E-06,0,0,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
0,-4.36182383410363E-06,0,0,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
0,-3.28981788517643E-06,0,0,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
0,1.47571506114312E-05,0,0,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
0,3.82459540088377E-05,0,0,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
0,4.05410349936931E-05,0,0,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
0,6.8377790093056E-06,0,0,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
0,-3.73167099352693E-05,0,0,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
0,-7.73432034346243E-05,0,0,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
0,-9.9961718267097E-05,0,0,-0.000107440564962,-0.000248354676322,0,14.718981632
0,-0.000133441173577,0,0,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
0,-0.000212014348576,0,0,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
0,-0.000285024832817,0,0,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
0,-0.000377258588398,0,0,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
0,-0.000526775424938,0,0,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
0,-0.000729917471037,0,0,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
0,-0.000940783057531,0,0,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
0,-0.001147126318741,0,0,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
0,-0.001384688579615,0,0,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
0,-0.001632818825796,0,0,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
0,-0.001808229244678,0,0,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
0,-0.001864974216857,0,0,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
0,-0.001922574281277,0,0,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
0,-0.002047764563543,0,0,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
0,-0.002150609303399,0,0,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
0,-0.00223715730053,0,0,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
0,-0.00242374640477,0,0,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
0,-0.00276557933373,0,0,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
0,-0.00311251900418,0,0,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
0,-0.003346744017513,0,0,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
0,-0.003556112937689,0,0,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
0,-0.003776645732572,0,0,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
0,-0.003864285520129,0,0,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
0,-0.003781070273673,0,0,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
0,-0.003684908193604,0,0,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
0,-0.003630543243188,0,0,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
0,-0.003477853442446,0,0,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
0,-0.003282163776593,0,0,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
0,-0.00325104772943,0,0,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
0,-0.003374082615858,0,0,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
0,-0.003460531898534,0,0,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
0,-0.003438402249812,0,0,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
0,-0.003428441309146,0,0,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
0,-0.003478996690032,0,0,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
0,-0.003454243469334,0,0,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
0,-0.003326343422096,0,0,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
0,-0.003274454985137,0,0,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
0,-0.003317698178703,0,0,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
0,-0.003304041215527,0,0,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
0,-0.003237224833459,0,0,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
0,-0.003237698904815,0,0,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
0,-0.003316156305751,0,0,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
0,-0.00334755167512,0,0,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
0,-0.003289514478703,0,0,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
0,-0.00328236260903,0,0,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
0,-0.003342540844311,0,0,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
0,-0.003306830943136,0,0,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
0,-0.003159455445071,0,0,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
0,-0.003037168248742,0,0,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
0,-0.002966485066238,0,0,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
0,-0.002838716217757,0,0,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
0,-0.002614055920041,0,0,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
0,-0.002417199656871,0,0,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
0,-0.002266150365279,0,0,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
0,-0.002061334478926,0,0,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
0,-0.001802156045615,0,0,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
0,-0.001594361142171,0,0,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
0,-0.001461513205103,0,0,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
0,-0.00133222846578,0,0,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
0,-0.001183520985566,0,0,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
0,-0.001050023703832,0,0,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
0,-0.000933062771744,0,0,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
0,-0.000790772885312,0,0,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
0,-0.000607649771927,0,0,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
0,-0.000435210454829,0,0,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
0,-0.00028296542974,0,0,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
0,-0.000158696986898,0,0,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
0,-7.35637339993386E-05,0,0,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
0,-1.41129867930755E-05,0,0,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
0,1.8424117358403E-05,0,0,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0,2.33666171841672E-05,0,0,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0,2.05331446059018E-05,0,0,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0,3.12419141424773E-05,0,0,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
0,4.49237943352174E-05,0,0,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
0,4.69772761747725E-05,0,0,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
0,3.83658208849545E-05,0,0,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
0,2.10090937739089E-05,0,0,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296


==> data/gd_kappa_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,0,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
0,2.13043889650823E-05,0,0,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
0,-7.32863897227117E-05,0,0,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
0,-0.000184052295849,0,0,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
0,-0.00021744576201,0,0,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
0,-9.01003879449327E-05,0,0,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
0,0.000107282606283,0,0,0.000114285456336,3.15921026700972E-05,0,1.839567872
0,0.000258900092825,0,0,0.000210077175633,3.01368362886523E-05,0,2.079350272
0,0.000312957137078,0,0,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0,0.000262508153381,0,0,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0,0.000164598757663,0,0,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0,4.7448424166219E-05,0,0,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0,-8.86219859038915E-05,0,0,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0,-0.000197962754677,0,0,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
0,-0.000239648849615,0,0,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
0,-0.000209953364571,0,0,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
0,-0.000120154242604,0,0,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
0,-1.1952918583131E-05,0,0,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
0,6.41669540707516E-05,0,0,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
0,8.15500812001147E-05,0,0,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
0,5.07033370498667E-05,0,0,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
0,6.47153363200472E-06,0,0,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
0,-9.40875134924128E-06,0,0,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
0,1.76784983158897E-07,0,0,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
0,1.26607922009675E-05,0,0,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
0,1.69362295541174E-05,0,0,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
0,-2.4372282180511E-06,0,0,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
0,-2.99647806380987E-05,0,0,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
0,-4.66225405058034E-05,0,0,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
0,-4.18098599217164E-05,0,0,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
0,-1.83429286503415E-05,0,0,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
0,5.72253332983393E-06,0,0,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
0,2.68926488552821E-05,0,0,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
0,4.16219199979195E-05,0,0,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
0,4.83048224450705E-05,0,0,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
0,4.46151502571178E-05,0,0,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
0,2.68166176108842E-05,0,0,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
0,1.18643010651548E-05,0,0,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
0,9.84264121481651E-06,0,0,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
0,1.09799097400373E-05,0,0,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
0,4.42377669823919E-06,0,0,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
0,-9.85180383944215E-06,0,0,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
0,-1.07223138603606E-05,0,0,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
0,1.42306997006753E-05,0,0,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
0,4.92720497626912E-05,0,0,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
0,5.60868599499158E-05,0,0,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
0,1.29672498728083E-05,0,0,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
0,-4.65261325876315E-05,0,0,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
0,-9.57967912872228E-05,0,0,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
0,-0.000107144115995,0,0,-0.000107440564962,-0.000248354676322,0,14.718981632
0,-0.000120458979786,0,0,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
0,-0.000194501120382,0,0,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
0,-0.00026608336203,0,0,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
0,-0.000355709973646,0,0,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
0,-0.000509357969086,0,0,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
0,-0.000729517354019,0,0,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
0,-0.000955524043973,0,0,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
0,-0.001177224756529,0,0,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
0,-0.001444414007959,0,0,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
0,-0.001725009611006,0,0,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
0,-0.001900223130225,0,0,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
0,-0.00190812328499,0,0,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
0,-0.001912491374886,0,0,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
0,-0.002007205427634,0,0,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
0,-0.002073194201915,0,0,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
0,-0.002117083009478,0,0,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
0,-0.002307426689475,0,0,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
0,-0.002726514083379,0,0,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
0,-0.003159008788577,0,0,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
0,-0.003438083051688,0,0,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
0,-0.003688584013496,0,0,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
0,-0.003944763558358,0,0,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
0,-0.003996256815321,0,0,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
0,-0.00380947070106,0,0,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
0,-0.0036244703872,0,0,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
0,-0.003525473373312,0,0,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
0,-0.003327655679772,0,0,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
0,-0.003105317379172,0,0,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
0,-0.003127968848121,0,0,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
0,-0.003359472978807,0,0,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
0,-0.003511477859441,0,0,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
0,-0.003481212998769,0,0,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
0,-0.003459103399681,0,0,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
0,-0.003528957546614,0,0,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
0,-0.003497501632746,0,0,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
0,-0.003320865468944,0,0,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
0,-0.003252554664228,0,0,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
0,-0.003314165494933,0,0,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
0,-0.003290814281169,0,0,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
0,-0.003196307754135,0,0,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
0,-0.003203640637966,0,0,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
0,-0.003325033700371,0,0,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
0,-0.00338024229166,0,0,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
0,-0.003303111177586,0,0,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
0,-0.003290699475451,0,0,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
0,-0.003381514710386,0,0,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
0,-0.003353139547147,0,0,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
0,-0.003177640115258,0,0,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
0,-0.003039812005841,0,0,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
0,-0.002975638805555,0,0,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
0,-0.002834163113552,0,0,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
0,-0.002568644318479,0,0,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
0,-0.002362082278586,0,0,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
0,-0.002237528436665,0,0,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
0,-0.002044037413512,0,0,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
0,-0.001766724612867,0,0,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
0,-0.001552505144704,0,0,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
0,-0.001440217510186,0,0,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
0,-0.001329250663229,0,0,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
0,-0.001188761300695,0,0,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
0,-0.00106958960509,0,0,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
0,-0.000969969933708,0,0,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
0,-0.000828232895004,0,0,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
0,-0.000622186230379,0,0,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
0,-0.000431000526336,0,0,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
0,-0.00026754913919,0,0,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
0,-0.000130626576914,0,0,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
0,-3.73687597449871E-05,0,0,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
0,1.56803323236239E-05,0,0,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
0,2.07178881928665E-05,0,0,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0,-1.21663818398665E-05,0,0,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0,-3.75833359834822E-05,0,0,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0,-1.81537865877902E-05,0,0,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
0,2.20781950720388E-05,0,0,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
0,4.81026914809575E-05,0,0,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
0,4.86165263225061E-05,0,0,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
0,2.53310855832638E-05,0,0,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296
0,8.02327884598822E-06,0,0,1.12953923173486E-05,-3.86492000388872E-05,-0.0002,38.079350272
0,3.9085205440682E-06,0,0,1.37934326090112E-05,-3.36522590588177E-05,-5.9999999999949E-05,38.3886801919999
0,2.61946192483441E-05,0,0,4.29681133645416E-05,-3.96428609597876E-05,0.0003,38.7189816319999
0,7.36415764092213E-05,0,0,4.49432213263292E-05,-8.91502187339022E-06,0.00018,39.0387973119999
0,9.49904439118959E-05,0,0,3.27173232611899E-05,7.27587655862116E-05,2.000000000002E-05,39.2785797119999
0,5.27287025447779E-05,0,0,3.41483349644452E-05,0.000163567232813,-3.99999999999845E-05,39.5994439679999
0,-1.24879098248429E-05,0,0,8.65340819655599E-05,0.000161285980413,0.00022,39.9192596479999
0,-1.2409713514318E-05,0,0,0.000179350582311,0.000241747375963,0.00044,40.2387338239999
0,4.95896386108949E-05,0,0,0.000301510630636,0.000695148689284,0.0006,40.4788577279999
0,0.000163810119107,0,0,0.000491851733394,0.00111917724239,0.00084,40.7986734079999
0,0.000389604127785,0,0,0.000750593842043,0.00147738975434,0.00116,41.1191961599999
0,0.00075405152739,0,0,0.001085199134236,0.001905284729946,0.00128,41.4390118399999
0,0.001191632060743,0,0,0.001416463146729,0.002142225490696,0.0011,41.6791357439999
0,0.00158323182346,0,0,0.001738134120113,0.002429768281116,0.00098,41.9989514239999
0,0.002059506768631,0,0,0.002245534449665,0.002697724188866,0.00094,42.3194741759999
0,0.002746179452041,0,0,0.002777251279651,0.003151178480314,0.00128,42.6392898559999
0,0.003534391721107,0,0,0.003361925274032,0.003437110932566,0.00214,42.8794137599998
0,0.004089211130985,0,0,0.003753024515422,0.003855424467418,0.00318,43.1988879359998
0,0.004322354944175,0,0,0.004257425885106,0.004679186052553,0.00458,43.5187036159998
0,0.00462428602828,0,0,0.004959063134349,0.005296687623256,0.00516,43.8385192959998
0,0.005199021962425,0,0,0.005633087646391,0.0055176635469,0.00542,44.0793502719998
0,0.005732090757118,0,0,0.006032830170717,0.005964520747212,0.00588,44.3991659519998
0,0.00608480180323,0,0,0.006342884593821,0.006427618301223,0.00636,44.7189816319998
0,0.006509997870878,0,0,0.006572451371694,0.006773571495381,0.00648,45.0387973119998
0,0.00706884689598,0,0,0.006829372651226,0.006879764946982,0.00668,45.2785797119998
0,0.007348980158374,0,0,0.006976611442775,0.007202300278796,0.00708,45.5983953919998
0,0.007332674246921,0,0,0.007236274974095,0.007363327665983,0.0074,45.9192596479998
0,0.007441729932728,0,0,0.007341917432981,0.007578278599154,0.00714,46.2387338239998
0,0.007730546470774,0,0,0.007391803863936,0.007651303984632,0.0069,46.4788577279998
0,0.007749225297608,0,0,0.007397623709795,0.007735154948989,0.00688,46.7986734079998
0,0.007457802823618,0,0,0.007400527394974,0.007713152009748,0.0072,47.1191961599997
0,0.007273146296978,0,0,0.007272847527773,0.008075648272609,0.00774,47.4390118399997
0,0.007209574555656,0,0,0.007130650896196,0.007982933514741,0.00788,47.6791357439997
0,0.006961206698741,0,0,0.007004468574916,0.007841877972965,0.00772,47.9989514239997
0,0.006571821069895,0,0,0.006825882009127,0.007875806382742,0.00746,48.3184255999997
0,0.006600731768219,0,0,0.006939694228768,0.007895878589125,0.00718,48.6392898559997
0,0.007116909554878,0,0,0.007077069855136,0.007908101601066,0.00716,48.8783651839997
0,0.007511087714364,0,0,0.007193617769014,0.00788214113057,0.00708,49.1988879359997
0,0.007466497276296,0,0,0.00722054018551,0.007766006097783,0.00718,49.5187036159997
0,0.007301432227636,0,0,0.007053310268644,0.00777540249137,0.00712,49.8385192959997
0,0.007318205583567,0,0,0.007057258354873,0.007383827513536,0.00704,50.0793502719997
0,0.007202303132555,0,0,0.006916750840097,0.007199979373979,0.00646,50.3991659519997
0,0.006889257010268,0,0,0.006878611415248,0.007388086691873,0.00658,50.7189816319997
0,0.006903772378958,0,0,0.007076089581735,0.007367167796554,0.00708,51.0387973119996
0,0.007281491862822,0,0,0.00732559699828,0.007322395804675,0.00702,51.2785797119996
0,0.007434287536782,0,0,0.007403408121977,0.007205157508868,0.00706,51.5983953919996
0,0.007097425216131,0,0,0.007308572354445,0.007314951002892,0.00742,51.9192596479996
0,0.006808535288139,0,0,0.007245549730156,0.007222849003711,0.00754,52.2387338239996
0,0.006867389457139,0,0,0.007182420644778,0.007277293337677,0.00742,52.4788577279996
0,0.006915358210535,0,0,0.007227937224107,0.007580367631886,0.0072,52.7986734079996
0,0.006916360300724,0,0,0.007447992783157,0.007536351529639,0.00706,53.1191961599996
0,0.00720126446339,0,0,0.007494379952218,0.007545177987045,0.00688,53.4390118399996
0,0.007640331124036,0,0,0.00739437232138,0.007704549113092,0.00664,53.6686499839996
0,0.007647959948888,0,0,0.007326029790514,0.007790416524299,0.00664,53.9989514239996
0,0.007209265683041,0,0,0.007179646561426,0.007727775910688,0.0071,54.3184255999996
0,0.007015903040904,0,0,0.007149769162288,0.0075690900984,0.00704,54.6392898559996
0,0.00717573591493,0,0,0.007076275866902,0.007514678683147,0.00724,54.8783651839996
0,0.00715406556431,0,0,0.007022707239291,0.007296897325644,0.00758,55.1988879359996
0,0.00688000023828,0,0,0.006891248944602,0.007123698570437,0.00762,55.5187036159995
0,0.006758471222266,0,0,0.006783595214658,0.007561607432583,0.00752,55.8290821119995
0,0.006949390366788,0,0,0.007046427584537,0.007834399608837,0.00728,56.0783016959995
0,0.007169243424813,0,0,0.007314145853976,0.007815236343379,0.00702,56.3991659519995
0,0.007269902001819,0,0,0.007575127248016,0.007840459569043,0.00716,56.7189816319995
0,0.007508035873467,0,0,0.007658518833223,0.007739773454159,0.00718,57.0283115519995
0,0.007785583254714,0,0,0.007456891157727,0.007669163609131,0.0072,57.2785797119995
0,0.007669162300881,0,0,0.007285170979076,0.007395212352662,0.00714,57.5889582079995
0,0.007155654447649,0,0,0.006940297766994,0.007244157623121,0.00724,57.9192596479995
0,0.006814091635816,0,0,0.006812198789086,0.007001094618204,0.00726,58.2387338239995
0,0.00683623192101,0,0,0.006773567211455,0.006940204766492,0.00714,58.4788577279995
0,0.006805694467011,0,0,0.006886414516368,0.007261512333347,0.0069,58.7986734079995
0,0.006820954723621,0,0,0.007351063780238,0.007601910488302,0.00688,59.1191961599995
0,0.00723668726089,0,0,0.007733189189986,0.007473826990773,0.0069,59.4390118399995
0,0.00773153676005,0,0,0.007674399920279,0.007765613352123,0.0071,59.6791357439995
0,0.00769089702942,0,0,0.007563744231589,0.007945876279769,0.00726,59.9884656639995
0,0.007148085408232,0,0,0.007241981858721,0.00794840185448,0.00738,60.3184255999994
0,0.006789123202857,0,0,0.007023415547606,0.007681479686755,0.00738,60.6382412799994
0,0.006806125817811,0,0,0.006829254852595,0.007733479363371,0.00714,60.8783651839994
0,0.006765783558913,0,0,0.006819007339733,0.007757361924632,0.00734,61.1988879359994
0,0.006791534460031,0,0,0.007059361044126,0.007558591115844,0.00712,61.5187036159994
0,0.00710325334499,0,0,0.007151056761865,0.00780354489707,0.00728,61.8385192959994
0,0.007541162384572,0,0,0.007407197734538,0.007600104474394,0.00736,62.0688645119994
0,0.007645714383221,0,0,0.007395803780164,0.007437334785277,0.00722,62.3991659519994
0,0.007318448933996,0,0,0.007217879942096,0.007762527996389,0.0072,62.7189816319994
0,0.007169715226656,0,0,0.007194875797624,0.007811066496574,0.00728,63.0387973119994
0,0.007285594853415,0,0,0.00714651473949,0.007682658940792,0.00726,63.2785797119994
0,0.007201321963773,0,0,0.007088127103145,0.007434583966514,0.00728,63.5889582079994
0,0.006787165837034,0,0,0.00687977025306,0.007629447444927,0.0072,63.9182110719994
0,0.006610481664237,0,0,0.00693302838484,0.007628763995712,0.00712,64.2387338239994
0,0.007046438014885,0,0,0.007194213640024,0.00752034317529,0.00708,64.4788577279994
0,0.007476574177198,0,0,0.007278666459747,0.007570325939183,0.00688,64.7986734079994
0,0.007508629300515,0,0,0.007365774454043,0.007551429659035,0.00684,65.1191961599994
0,0.007496931083842,0,0,0.007373870660966,0.007399013590617,0.00686,65.4390118399994
0,0.007507606898443,0,0,0.007245031904801,0.007486539773646,0.007,65.6791357439994
0,0.007247070127503,0,0,0.007184070095828,0.007568130025631,0.00692,65.9989514239995
0,0.006825858104727,0,0,0.007173315786362,0.007532373716405,0.00698,66.3184255999995
0,0.006737768562485,0,0,0.007220708079813,0.007349421546942,0.00706,66.6382412799995
0,0.006966596124739,0,0,0.007110253530002,0.007378314803768,0.00714,66.8783651839995
0,0.007013504724745,0,0,0.007046465976962,0.007400294265892,0.00736,67.1988879359995
0,0.006861982686259,0,0,0.006998169620193,0.007340771496517,0.00742,67.5187036159995
0,0.006932618884643,0,0,0.006958011695111,0.007478579076758,0.00766,67.8385192959995
0,0.007287300806834,0,0,0.007041133612508,0.007483289853059,0.00744,68.0783016959995
0,0.007441468526766,0,0,0.007120394217745,0.007432949753199,0.00744,68.3981173759996
0,0.007249578919111,0,0,0.007243033244392,0.007758167175598,0.0074,68.7189816319996
0,0.007158146891878,0,0,0.007426067947055,0.007846060166355,0.00744,69.0387973119996
0,0.007277155805983,0,0,0.007546812997193,0.00770348417958,0.00734,69.2785797119996
0,0.007235262676532,0,0,0.007533841862558,0.007673897109335,0.0074,69.5983953919996
0,0.006968011071845,0,0,0.007443607368041,0.007719294516058,0.00688,69.9182110719997
0,0.006886637080051,0,0,0.007264472848766,0.007786396625602,0.00718,70.2387338239997
0,0.007187884183669,0,0,0.007253311692622,0.007689501002127,0.00716,70.4788577279997
0,0.007417714314228,0,0,0.00717062176873,0.007770841880574,0.00688,70.7881876479997
0,0.007233727766147,0,0,0.007152166001871,0.007733443538814,0.0066,71.1087103999997
0,0.007122462838632,0,0,0.007161577472101,0.00739268765081,0.00668,71.4390118399997
0,0.007406761947371,0,0,0.007129716587284,0.007228677518257,0.00688,71.6780871679997
0,0.007600702281098,0,0,0.007092305485073,0.007040240905823,0.00698,71.9989514239997
0,0.007305209537135,0,0,0.006859802283921,0.006822236127609,0.00668,72.3184255999998
0,0.006901977910412,0,0,0.006590635319378,0.006849890660266,0.00662,72.6382412799998
0,0.006805451104083,0,0,0.006558495292712,0.006954163834882,0.00698,72.8783651839998
0,0.006802256547989,0,0,0.006670709817947,0.007067140652324,0.00732,73.1988879359998
0,0.006792142101341,0,0,0.007030368583632,0.00691172845247,0.0074,73.5187036159998
0,0.007024654373221,0,0,0.007227052488619,0.00693782695196,0.0076,73.8385192959998
0,0.007437998466381,0,0,0.007454999367013,0.006973046562507,0.0075,74.0783016959999
0,0.007596651723075,0,0,0.007585424824102,0.006890983006381,0.00728,74.3981173759999
0,0.007390658059278,0,0,0.007623573524147,0.006797188166169,0.00714,74.7189816319999
0,0.007267206750444,0,0,0.007505416690301,0.006494858979583,0.00698,75.0387973119999
0,0.007247170875978,0,0,0.007045697590538,0.006196154005261,0.00694,75.2785797119999
0,0.00685531074799,0,0,0.006509725639636,0.006045845812832,0.00692,75.5983953919999
0,0.006032039437005,0,0,0.005705749398055,0.005575715152936,0.0069,75.918211072
0,0.005242540849956,0,0,0.004926960512354,0.005202615197625,0.00606,76.238733824
0,0.004694791304826,0,0,0.004341336757265,0.004881971480506,0.00564,76.478857728
0,0.004218557633937,0,0,0.003960960665487,0.004511554143695,0.00478,76.798673408
0,0.003742850231806,0,0,0.003558852106497,0.004131027109353,0.00404,77.118147584
0,0.003414612902828,0,0,0.003174682035341,0.0036066981179,0.00352,77.43901184
0,0.003170839749693,0,0,0.00272540993884,0.003206359553735,0.00296,77.678087168
0,0.002790688655256,0,0,0.002365665353265,0.002732380923487,0.00248,77.9989514240001
0,0.002218044869466,0,0,0.001875510938045,0.002287253234101,0.00174,78.3184256000001
0,0.00163335713016,0,0,0.0014204004208,0.001732068934295,0.0008,78.6382412800001
0,0.001137507166255,0,0,0.000988379297651,0.001445268617402,0.00024,78.8783651840001
0,0.000725905860548,0,0,0.000695335349986,0.001108341293632,0.00028,79.1988879360001
0,0.000333627286612,0,0,0.000300002076671,0.000645717333983,0.00034,79.5187036160001
0,-3.12166166543693E-05,0,0,-4.71018256709836E-05,0.000235348203996,0.00024,79.8385192960002
0,-0.000292051504439,0,0,-0.0002642649402,-5.37971980345849E-05,0.00014,80.0783016960002
0,-0.000464435440092,0,0,-0.000384095671432,-0.000108895575012,0.00018,80.3981173760002
0,-0.000606387681244,0,0,-0.000465369544191,-7.35179809880915E-05,2.000000000002E-05,80.7189816320002
0,-0.000662674533217,0,0,-0.000409175208029,-5.06894832420131E-05,-0.00038,81.0387973120002
0,-0.000531043625553,0,0,-0.000268779360282,-7.10808498579851E-05,-0.00042,81.2785797120002
0,-0.000248151582075,0,0,-0.00016949780985,-8.08423682160757E-05,-0.00034,81.5983953920003
0,1.01716496854407E-05,0,0,-0.000111738489942,-0.000159325215677,-0.00018,81.9182110720003
0,8.04585584849411E-05,0,0,-0.000175038646021,-0.000232354130668,-0.0003,82.2387338240003
0,-7.311728141959E-05,0,0,-0.00029157397789,-0.000278011582068,-0.00032,82.4788577280003
0,-0.000320394001488,0,0,-0.000350177228057,-0.000340016409276,-0.00044,82.7986734080003


==> data/mle_d.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0,0.008257524816251,0,0,0.008329535595706,0,-0.005708228032802,0.319474176
0,0.011995260870034,0,0,0.014299503327176,0,0.046510235515343,0.639289856
0,0.063956476622559,0,0,0.069322686076718,0,0.025636447409851,0.869976576
0,0.02640455165878,0,0,0.041450694401681,0,-0.000918497361627,1.199936512
0,-0.045309827813135,0,0,-0.01522549787976,0,0.014994276983491,1.519752192
0,-0.060915820339385,0,0,-0.027612747528262,0,-0.00149895833729,1.839567872
0,-0.089445807962181,0,0,-0.073711254383195,0,-0.007955482047935,2.079350272
0,-0.078264807074333,0,0,-0.089701344399478,0,-0.012189629164375,2.399165952
0,-0.053821800109361,0,0,-0.095521016690923,0,0.014980601895867,2.718981632
0,-0.000396255705676,0,0,-0.058066345720285,0,-0.019758496825983,3.039845888
0,-0.011226907883335,0,0,-0.060543634693839,0,-0.037614542911518,3.279628288
0,-0.006842640017071,0,0,-0.037847196536936,0,-0.066302230843648,3.599443968
0,0.000541824925325,0,0,-0.010878834346596,0,-0.09738364175083,3.919259648
0,0.010384301821526,0,0,0.012597062107572,0,-0.127089422780151,4.2397824
0,0.013247608287505,0,0,0.02032045163894,0,-0.144528954835389,4.479906304
0,0.011461083727167,0,0,0.021419890906614,0,-0.169398416407315,4.799721984
0,0.00396620547513,0,0,0.014469640123666,0,-0.192817479848226,5.11919616
0,-0.004359998527476,0,0,0.004701342283582,0,-0.208652315387803,5.43901184
0,-0.006831903036059,0,0,-0.00150629277388,0,-0.210283259000413,5.679135744
0,-0.000399336775327,0,0,0.000175610427524,0,-0.212392207872806,5.998951424
0,0.004638158896652,0,0,0.001060955184299,0,-0.218376183352368,6.308988416
0,0.001218013872754,0,0,-0.002657910233591,0,-0.221238054699615,6.639289856
0,-0.002375714814094,0,0,-0.003090723741971,0,-0.231160213007494,6.868928
0,-0.011293092238882,0,0,-0.01087299189498,0,-0.231984433632953,7.198887936
0,-0.01214663763162,0,0,-0.012670873538589,0,-0.229493720139426,7.519752192
0,-0.011894853042588,0,0,-0.014035104163148,0,-0.223402588952202,7.829082112
0,-0.009425561588703,0,0,-0.014432341069373,0,-0.207577853053688,8.079350272
0,-1.79790625791654E-05,0,0,-0.005493041724199,0,-0.181124168670752,8.399165952
0,-0.002747472545281,0,0,-0.006801343508561,0,-0.153577130567034,8.718981632
0,0.001025937698633,0,0,-0.000511559186553,0,-0.128185935933667,9.029360128
0,-0.001265458443825,0,0,-0.001450886001645,0,-0.110320829460387,9.279628288
0,-0.002887277896653,0,0,-0.003133317912537,0,-0.100198331838449,9.599443968
0,-0.005862911793035,0,0,-0.006603947623977,0,-0.099135358067068,9.909822464
0,-0.010858793946638,0,0,-0.012627651552346,0,-0.103255477653833,10.2397824
0,-0.011508401530047,0,0,-0.014682501603795,0,-0.109223234411319,10.478857728
0,-0.004914166098309,0,0,-0.009911753978929,0,-0.115053986467805,10.799721984
0,0.000824488186404,0,0,-0.005478951599548,0,-0.138982876997322,11.11919616
0,-0.006941464712344,0,0,-0.01217982453254,0,-0.156274160918382,11.43901184
0,-0.011391521954315,0,0,-0.015681680250964,0,-0.159723773799896,11.679135744
0,-0.003443356462207,0,0,-0.008906867692565,0,-0.154526635475749,11.998951424
0,0.005745169274147,0,0,-0.002614375332018,0,-0.148988120255399,12.308988416
0,0.008192701564104,0,0,-0.001742506484742,0,-0.147620020167596,12.639289856
0,-0.000990206241485,0,0,-0.009262399463477,0,-0.137728603641943,12.87941376
0,-0.002579689910843,0,0,-0.009440959243598,0,-0.127920427492247,13.198887936
0,-0.002850401170204,0,0,-0.010077442453082,0,-0.11636414108822,13.509266432
0,0.009736339419446,0,0,-0.000363699613523,0,-0.103241571922701,13.839567872
0,0.014208234361779,0,0,0.001030803166485,0,-0.085842710219919,14.079350272
0,0.022931785926029,0,0,0.011215582964305,0,-0.075137798748571,14.399165952
0,0.009099787053645,0,0,0.001018749957574,0,-0.047037047390705,14.718981632
0,0.018881389679098,0,0,0.013473353351037,0,-0.030812122527378,15.038797312
0,0.024092495034982,0,0,0.010909522783063,0,-0.017925636041109,15.279628288
0,0.019163729418218,0,0,0.000261270000517,0,-0.030874288641986,15.599443968
0,0.000478152556863,0,0,-0.022631262828702,0,-0.012282048943895,15.908773888
0,0.009271080083876,0,0,-0.029371450667971,0,-0.044257634360324,16.2397824
0,-0.00122824392025,0,0,-0.053240778631801,0,-0.093066591829137,16.478857728
0,-0.019059356964857,0,0,-0.080391479445696,0,-0.12876189122385,16.799721984
0,-0.013121021312578,0,0,-0.095155060562798,0,-0.142330462585814,17.109758976
0,0.000146899718147,0,0,-0.100152835957119,0,-0.103177598204557,17.43901184
0,0.033843826250438,0,0,-0.078889019376707,0,-0.082448331667501,17.679135744
0,0.044300125207269,0,0,-0.064486732881093,0,-0.045635318995494,17.998951424
0,0.052198578924288,0,0,-0.056949139395104,0,-0.017923395972331,18.319474176
0,0.057928429870694,0,0,-0.049351590511325,0,0.023189268293502,18.639289856
0,0.064997118635378,0,0,-0.04445496427614,0,0.027442160501596,18.87941376
0,0.042086647780452,0,0,-0.063054973330195,0,0.016021516268025,19.198887936
0,0.015235786338439,0,0,-0.088516077964993,0,-0.045533003140626,19.509266432
0,-0.000661138397996,0,0,-0.131257262100409,0,-0.080241556212474,19.839567872
0,0.014032252275113,0,0,-0.149138933752294,0,-0.144855166862161,20.079350272
0,-0.006512346511405,0,0,-0.169578607947095,0,-0.175998602924039,20.388680192
0,0.01887128561857,0,0,-0.163888321127154,0,-0.186007824296429,20.709544448
0,0.058063278462534,0,0,-0.138516835237462,0,-0.171862610606559,21.038797312
0,0.095048156341935,0,0,-0.110826140694503,0,-0.167697113844269,21.279628288
0,0.09610975431923,0,0,-0.085661420026014,0,-0.136551293997738,21.599443968
0,0.105736947337215,0,0,-0.058594152603151,0,-0.119822808580932,21.919259648
0,0.10439648049591,0,0,-0.0436138686173,0,-0.100132198642559,22.238733824
0,0.096811204128698,0,0,-0.037297798009325,0,-0.087733739849638,22.469420544
0,0.081770037695204,0,0,-0.023747941978787,0,-0.112744831051168,22.798673408
0,0.064337305393294,0,0,-0.040316010418282,0,-0.09028112566305,23.11919616
0,0.070382098635617,0,0,-0.039745776214781,0,-0.077833155300961,23.43901184
0,0.079332911831604,0,0,-0.042854120729742,0,-0.070579189479507,23.679135744
0,0.062852652168443,0,0,-0.045646906750615,0,-0.050126313840494,23.998951424
0,0.053102610644322,0,0,-0.058367226527989,0,0.026770673789722,24.319474176
0,0.066535927402272,0,0,-0.039218794951478,0,0.070631110749539,24.639289856
0,0.098350650078944,0,0,-0.030672099444083,0,0.095261492346816,24.87941376
0,0.083585229595369,0,0,-0.029088249146248,0,0.094573561290107,25.1988879360001
0,0.070079507034307,0,0,-0.046284103170819,0,0.106657446586174,25.5187036160001
0,0.072508404128953,0,0,-0.050147147125806,0,0.100935808134192,25.8290821120001
0,0.060531946948942,0,0,-0.061847523796947,0,0.113619398852583,26.0793502720001
0,0.057836746874303,0,0,-0.053920785527272,0,0.076532092021947,26.3991659520001
0,0.053415382765693,0,0,-0.066256703349887,0,0.076847932794437,26.7189816320001
0,0.058163660912502,0,0,-0.059240482721852,0,0.030625988485062,27.0387973120001
0,0.074769420935813,0,0,-0.066062570630634,0,0.005006027589281,27.2796282880001
0,0.071144064279625,0,0,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0,0.057546760776238,0,0,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0,0.049365374195976,0,0,-0.085274342695,0,-0.137173076891807,28.2387338240001
0,0.058462534419545,0,0,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0,0.05249583771689,0,0,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0,0.05581987297077,0,0,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0,0.054964544124258,0,0,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0,0.074167663240965,0,0,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0,0.057211471016795,0,0,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0,0.061897762565721,0,0,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0,0.076519711668307,0,0,0.000597574890568,0,-0.023843263650789,30.6392898560001
0,0.094703814300892,0,0,0.010802464343736,0,-0.009339868554897,30.8794137600001
0,0.083080718114649,0,0,0.014245169783347,0,-0.000515788827176,31.1988879360001
0,0.063819849151178,0,0,0.00814928585434,0,-0.00267594125723,31.5187036160001
0,0.042215433383382,0,0,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0,0.040068436919911,0,0,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0,0.035577969431622,0,0,-0.012211303034371,0,0.001157343677404,32.3991659520001
0,0.041298606130129,0,0,-0.005686465636802,0,0.020183825212919,32.7189816320001
0,0.048714915264152,0,0,0.00437224181237,0,0.025491025937891,33.038797312
0,0.05975861726908,0,0,0.011864535672371,0,0.036767346035664,33.278579712
0,0.057980050907082,0,0,0.018835566534138,0,0.052576224098801,33.599443968
0,0.054985540594291,0,0,0.028084489479238,0,0.063202996146578,33.908773888
0,0.061248434511186,0,0,0.038118271631527,0,0.070457825123644,34.238733824
0,0.05468979163264,0,0,0.036135173259681,0,0.062563834883346,34.478857728
0,0.040694034805851,0,0,0.026483244042057,0,0.060351050107822,34.798673408
0,0.029744698128532,0,0,0.016544160700939,0,0.071015805605982,35.11919616
0,0.02732586948433,0,0,0.012127486275627,0,0.068027982381322,35.43901184
0,0.029061714147812,0,0,0.006103536646517,0,0.074957835029766,35.679135744
0,0.03349698545748,0,0,0.006681399148104,0,0.0634915977384,35.998951424
0,0.022374908447334,0,0,-0.004886739700967,0,0.047208608833944,36.319474176
0,0.005816376057383,0,0,-0.018893512623047,0,0.028635549753216,36.639289856
0,-0.002395841895275,0,0,-0.024032650321819,0,0.009764018466458,36.87941376
0,-0.00807160777089,0,0,-0.030746476734195,0,-0.007837083771813,37.189450752
0,-0.000226830570247,0,0,-0.025644810354036,0,-0.037342013810581,37.509266432
0,-0.00075698940089,0,0,-0.028429011852128,0,-0.073566753738357,37.838519296


==> data/mle_d_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0,0.008199701800109,0,0,0.008329535595706,0,-0.005708228032802,0.319474176
0,0.011143681282613,0,0,0.014299503327176,0,0.046510235515343,0.639289856
0,0.060500178984937,0,0,0.069322686076718,0,0.025636447409851,0.869976576
0,0.019461538991674,0,0,0.041450694401681,0,-0.000918497361627,1.199936512
0,-0.056353287305175,0,0,-0.01522549787976,0,0.014994276983491,1.519752192
0,-0.066823666941402,0,0,-0.027612747528262,0,-0.00149895833729,1.839567872
0,-0.080146108361414,0,0,-0.073711254383195,0,-0.007955482047935,2.079350272
0,-0.058532805353514,0,0,-0.089701344399478,0,-0.012189629164375,2.399165952
0,-0.031377366066162,0,0,-0.095521016690923,0,0.014980601895867,2.718981632
0,0.013046371265764,0,0,-0.058066345720285,0,-0.019758496825983,3.039845888
0,-0.011504081187543,0,0,-0.060543634693839,0,-0.037614542911518,3.279628288
0,-0.013141626252021,0,0,-0.037847196536936,0,-0.066302230843648,3.599443968
0,-0.004221634398722,0,0,-0.010878834346596,0,-0.09738364175083,3.919259648
0,0.012007662800934,0,0,0.012597062107572,0,-0.127089422780151,4.2397824
0,0.018072008256043,0,0,0.02032045163894,0,-0.144528954835389,4.479906304
0,0.012564498404959,0,0,0.021419890906614,0,-0.169398416407315,4.799721984
0,-0.000472616464425,0,0,0.014469640123666,0,-0.192817479848226,5.11919616
0,-0.010514048285515,0,0,0.004701342283582,0,-0.208652315387803,5.43901184
0,-0.009219614905063,0,0,-0.00150629277388,0,-0.210283259000413,5.679135744
0,0.001857418413336,0,0,0.000175610427524,0,-0.212392207872806,5.998951424
0,0.008910171251032,0,0,0.001060955184299,0,-0.218376183352368,6.308988416
0,0.0028678228448,0,0,-0.002657910233591,0,-0.221238054699615,6.639289856
0,-0.00465124674704,0,0,-0.003090723741971,0,-0.231160213007494,6.868928
0,-0.013661601102422,0,0,-0.01087299189498,0,-0.231984433632953,7.198887936
0,-0.011719034746211,0,0,-0.012670873538589,0,-0.229493720139426,7.519752192
0,-0.008008710415184,0,0,-0.014035104163148,0,-0.223402588952202,7.829082112
0,-0.004608572699328,0,0,-0.014432341069373,0,-0.207577853053688,8.079350272
0,0.002656031811816,0,0,-0.005493041724199,0,-0.181124168670752,8.399165952
0,-0.003167688143723,0,0,-0.006801343508561,0,-0.153577130567034,8.718981632
0,-0.001083076122795,0,0,-0.000511559186553,0,-0.128185935933667,9.029360128
0,-0.00241351164387,0,0,-0.001450886001645,0,-0.110320829460387,9.279628288
0,-0.002178072629801,0,0,-0.003133317912537,0,-0.100198331838449,9.599443968
0,-0.00381519503644,0,0,-0.006603947623977,0,-0.099135358067068,9.909822464
0,-0.008806288746711,0,0,-0.012627651552346,0,-0.103255477653833,10.2397824
0,-0.010053739423218,0,0,-0.014682501603795,0,-0.109223234411319,10.478857728
0,-0.003585399611429,0,0,-0.009911753978929,0,-0.115053986467805,10.799721984
0,0.002217517894253,0,0,-0.005478951599548,0,-0.138982876997322,11.11919616
0,-0.005898343661649,0,0,-0.01217982453254,0,-0.156274160918382,11.43901184
0,-0.010681193191223,0,0,-0.015681680250964,0,-0.159723773799896,11.679135744
0,-0.002268154544124,0,0,-0.008906867692565,0,-0.154526635475749,11.998951424
0,0.007681720834519,0,0,-0.002614375332018,0,-0.148988120255399,12.308988416
0,0.009656227962681,0,0,-0.001742506484742,0,-0.147620020167596,12.639289856
0,-0.001208405441754,0,0,-0.009262399463477,0,-0.137728603641943,12.87941376
0,-0.003433737515853,0,0,-0.009440959243598,0,-0.127920427492247,13.198887936
0,-0.00250538732905,0,0,-0.010077442453082,0,-0.11636414108822,13.509266432
0,0.011931047942706,0,0,-0.000363699613523,0,-0.103241571922701,13.839567872
0,0.016680107685924,0,0,0.001030803166485,0,-0.085842710219919,14.079350272
0,0.023280551806949,0,0,0.011215582964305,0,-0.075137798748571,14.399165952
0,0.006758527764464,0,0,0.001018749957574,0,-0.047037047390705,14.718981632
0,0.016002196558095,0,0,0.013473353351037,0,-0.030812122527378,15.038797312
0,0.023968979484217,0,0,0.010909522783063,0,-0.017925636041109,15.279628288
0,0.021023878252738,0,0,0.000261270000517,0,-0.030874288641986,15.599443968
0,0.002477066558897,0,0,-0.022631262828702,0,-0.012282048943895,15.908773888
0,0.01062406689055,0,0,-0.029371450667971,0,-0.044257634360324,16.2397824
0,0.000251727833858,0,0,-0.053240778631801,0,-0.093066591829137,16.478857728
0,-0.016847341463917,0,0,-0.080391479445696,0,-0.12876189122385,16.799721984
0,-0.009997709565855,0,0,-0.095155060562798,0,-0.142330462585814,17.109758976
0,0.004039031588966,0,0,-0.100152835957119,0,-0.103177598204557,17.43901184
0,0.035875502844714,0,0,-0.078889019376707,0,-0.082448331667501,17.679135744
0,0.042081212101692,0,0,-0.064486732881093,0,-0.045635318995494,17.998951424
0,0.044206488849646,0,0,-0.056949139395104,0,-0.017923395972331,18.319474176
0,0.047900126447346,0,0,-0.049351590511325,0,0.023189268293502,18.639289856
0,0.056826698353165,0,0,-0.04445496427614,0,0.027442160501596,18.87941376
0,0.035829324081366,0,0,-0.063054973330195,0,0.016021516268025,19.198887936
0,0.010083176296933,0,0,-0.088516077964993,0,-0.045533003140626,19.509266432
0,-0.003235903862731,0,0,-0.131257262100409,0,-0.080241556212474,19.839567872
0,0.014927340727409,0,0,-0.149138933752294,0,-0.144855166862161,20.079350272
0,-0.005843917388488,0,0,-0.169578607947095,0,-0.175998602924039,20.388680192
0,0.015378425333567,0,0,-0.163888321127154,0,-0.186007824296429,20.709544448
0,0.050831490792225,0,0,-0.138516835237462,0,-0.171862610606559,21.038797312
0,0.084148755919969,0,0,-0.110826140694503,0,-0.167697113844269,21.279628288
0,0.080945466359142,0,0,-0.085661420026014,0,-0.136551293997738,21.599443968
0,0.085279685194372,0,0,-0.058594152603151,0,-0.119822808580932,21.919259648
0,0.083566993299414,0,0,-0.0436138686173,0,-0.100132198642559,22.238733824
0,0.078851169478401,0,0,-0.037297798009325,0,-0.087733739849638,22.469420544
0,0.065504822012094,0,0,-0.023747941978787,0,-0.112744831051168,22.798673408
0,0.049411241330816,0,0,-0.040316010418282,0,-0.09028112566305,23.11919616
0,0.058427876594046,0,0,-0.039745776214781,0,-0.077833155300961,23.43901184
0,0.068842556386441,0,0,-0.042854120729742,0,-0.070579189479507,23.679135744
0,0.04969310238533,0,0,-0.045646906750615,0,-0.050126313840494,23.998951424
0,0.036084774696148,0,0,-0.058367226527989,0,0.026770673789722,24.319474176
0,0.051257262351588,0,0,-0.039218794951478,0,0.070631110749539,24.639289856
0,0.088103599458384,0,0,-0.030672099444083,0,0.095261492346816,24.87941376
0,0.073899131770405,0,0,-0.029088249146248,0,0.094573561290107,25.1988879360001
0,0.055980233397842,0,0,-0.046284103170819,0,0.106657446586174,25.5187036160001
0,0.055893285876213,0,0,-0.050147147125806,0,0.100935808134192,25.8290821120001
0,0.045086848736985,0,0,-0.061847523796947,0,0.113619398852583,26.0793502720001
0,0.044539500381901,0,0,-0.053920785527272,0,0.076532092021947,26.3991659520001
0,0.042554966122126,0,0,-0.066256703349887,0,0.076847932794437,26.7189816320001
0,0.050268877322855,0,0,-0.059240482721852,0,0.030625988485062,27.0387973120001
0,0.067416714990087,0,0,-0.066062570630634,0,0.005006027589281,27.2796282880001
0,0.060777520015212,0,0,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0,0.042813714288176,0,0,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0,0.034915436897809,0,0,-0.085274342695,0,-0.137173076891807,28.2387338240001
0,0.047972558063515,0,0,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0,0.043488113169553,0,0,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0,0.044701388435591,0,0,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0,0.041869708087135,0,0,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0,0.060050783855818,0,0,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0,0.043026200544406,0,0,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0,0.047577043401252,0,0,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0,0.064579669808642,0,0,0.000597574890568,0,-0.023843263650789,30.6392898560001
0,0.084708565443242,0,0,0.010802464343736,0,-0.009339868554897,30.8794137600001
0,0.071424270962672,0,0,0.014245169783347,0,-0.000515788827176,31.1988879360001
0,0.049008533707374,0,0,0.00814928585434,0,-0.00267594125723,31.5187036160001
0,0.028130642602538,0,0,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0,0.030791756161332,0,0,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0,0.030102099474984,0,0,-0.012211303034371,0,0.001157343677404,32.3991659520001
0,0.037165076364728,0,0,-0.005686465636802,0,0.020183825212919,32.7189816320001
0,0.043587596398812,0,0,0.00437224181237,0,0.025491025937891,33.038797312
0,0.052489816128449,0,0,0.011864535672371,0,0.036767346035664,33.278579712
0,0.049520380585122,0,0,0.018835566534138,0,0.052576224098801,33.599443968
0,0.046273978117138,0,0,0.028084489479238,0,0.063202996146578,33.908773888
0,0.054342256948825,0,0,0.038118271631527,0,0.070457825123644,34.238733824
0,0.049965374131787,0,0,0.036135173259681,0,0.062563834883346,34.478857728
0,0.036198747387724,0,0,0.026483244042057,0,0.060351050107822,34.798673408
0,0.025381848730254,0,0,0.016544160700939,0,0.071015805605982,35.11919616
0,0.02429247747401,0,0,0.012127486275627,0,0.068027982381322,35.43901184
0,0.028328146704067,0,0,0.006103536646517,0,0.074957835029766,35.679135744
0,0.033603230862279,0,0,0.006681399148104,0,0.0634915977384,35.998951424
0,0.021245043972459,0,0,-0.004886739700967,0,0.047208608833944,36.319474176
0,0.002510354557248,0,0,-0.018893512623047,0,0.028635549753216,36.639289856
0,-0.005636651942626,0,0,-0.024032650321819,0,0.009764018466458,36.87941376
0,-0.00829041540287,0,0,-0.030746476734195,0,-0.007837083771813,37.189450752
0,0.003109368105676,0,0,-0.025644810354036,0,-0.037342013810581,37.509266432
0,0.003577416750345,0,0,-0.028429011852128,0,-0.073566753738357,37.838519296


==> data/mle_kappa.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,0,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
0,-5.925898861407E-06,0,0,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
0,-0.00013486022198,0,0,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
0,-0.000273978426437,0,0,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
0,-0.000243430090144,0,0,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
0,0.000108517522533,0,0,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
0,0.000433342149226,0,0,0.000114285456336,3.15921026700972E-05,0,1.839567872
0,0.00046248300304,0,0,0.000210077175633,3.01368362886523E-05,0,2.079350272
0,0.000261359489406,0,0,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0,-1.28376212551544E-05,0,0,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0,-0.000180015784525,0,0,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0,-0.000172289782988,0,0,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0,-9.3826733297921E-05,0,0,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0,-6.73832965237635E-05,0,0,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
0,-9.75203594113831E-05,0,0,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
0,-0.000124108949265,0,0,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
0,-7.77635427308148E-05,0,0,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
0,2.17502369409227E-05,0,0,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
0,9.37221731864554E-05,0,0,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
0,8.15271345655447E-05,0,0,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
0,4.16335019396506E-06,0,0,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
0,-6.43040812895317E-05,0,0,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
0,-4.82699592286308E-05,0,0,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
0,2.0357508775447E-05,0,0,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
0,6.56633553560767E-05,0,0,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
0,5.95492192394348E-05,0,0,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
0,-5.63977869278306E-07,0,0,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
0,-6.48392264342665E-05,0,0,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
0,-9.41864624263511E-05,0,0,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
0,-6.57176191800027E-05,0,0,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
0,-4.02325828888274E-06,0,0,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
0,3.78899683247175E-05,0,0,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
0,5.70812847228587E-05,0,0,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
0,5.65467197288526E-05,0,0,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
0,4.92097215546173E-05,0,0,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
0,3.5632042286208E-05,0,0,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
0,2.01899088599206E-06,0,0,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
0,-1.84017893044687E-05,0,0,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
0,2.93532782894562E-06,0,0,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
0,3.62909982473137E-05,0,0,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
0,2.65960582669664E-05,0,0,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
0,-2.6958683397616E-05,0,0,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
0,-4.52346538775627E-05,0,0,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
0,1.89908391494973E-05,0,0,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
0,0.000102324807138,0,0,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
0,9.97155445147686E-05,0,0,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
0,-1.48191933814098E-05,0,0,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
0,-0.000131510518914,0,0,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
0,-0.000167097309374,0,0,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
0,-7.2025345167427E-05,0,0,-0.000107440564962,-0.000248354676322,0,14.718981632
0,-1.36572726859605E-06,0,0,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
0,-0.000128579702352,0,0,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
0,-0.000262795800797,0,0,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
0,-0.000360614575487,0,0,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
0,-0.00051977561799,0,0,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
0,-0.000779180925026,0,0,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
0,-0.00100001327147,0,0,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
0,-0.001212245185353,0,0,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
0,-0.001551092434303,0,0,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
0,-0.001913786712254,0,0,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
0,-0.00202159198759,0,0,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
0,-0.001807373181307,0,0,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
0,-0.00170325060367,0,0,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
0,-0.001877708135459,0,0,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
0,-0.001967070799262,0,0,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
0,-0.001942485605131,0,0,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
0,-0.002210893126236,0,0,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
0,-0.00291812503366,0,0,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
0,-0.003481458668121,0,0,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
0,-0.003617157837281,0,0,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
0,-0.003810295813637,0,0,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
0,-0.004126202762698,0,0,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
0,-0.004029440061943,0,0,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
0,-0.003549925261274,0,0,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
0,-0.003304198021949,0,0,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
0,-0.00336333539759,0,0,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
0,-0.003189773604192,0,0,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
0,-0.002938443240439,0,0,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
0,-0.003175843477046,0,0,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
0,-0.003685664330492,0,0,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
0,-0.003757179464125,0,0,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
0,-0.003371053804239,0,0,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
0,-0.003238699124408,0,0,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
0,-0.003544911617691,0,0,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
0,-0.003625756832023,0,0,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
0,-0.003293885210359,0,0,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
0,-0.003194522965276,0,0,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
0,-0.003348596970913,0,0,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
0,-0.003257911504091,0,0,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
0,-0.00305626309959,0,0,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
0,-0.003162218897847,0,0,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
0,-0.0034976885812,0,0,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
0,-0.003562042885051,0,0,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
0,-0.003262825589749,0,0,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
0,-0.003176513967047,0,0,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
0,-0.00342564039861,0,0,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
0,-0.003438627074937,0,0,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
0,-0.003143691249481,0,0,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
0,-0.002986405471327,0,0,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
0,-0.003017523368265,0,0,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
0,-0.002845192283193,0,0,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
0,-0.00242900090796,0,0,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
0,-0.002265787530387,0,0,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
0,-0.002325980390765,0,0,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
0,-0.002140848677518,0,0,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
0,-0.001684125191653,0,0,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
0,-0.00139405423252,0,0,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
0,-0.001388352471962,0,0,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
0,-0.001375071542648,0,0,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
0,-0.0012551613197,0,0,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
0,-0.001157116365813,0,0,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
0,-0.001070547985406,0,0,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
0,-0.000866242237997,0,0,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
0,-0.00054101377648,0,0,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
0,-0.000329689705975,0,0,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
0,-0.000219455195159,0,0,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
0,-0.000104598443089,0,0,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
0,-8.84475462312476E-06,0,0,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
0,1.81728291917032E-05,0,0,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
0,-5.5585446700737E-05,0,0,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0,-0.000158388496128,0,0,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0,-0.000146654542439,0,0,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0,1.78470874461939E-05,0,0,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
0,0.0001667225569,0,0,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
0,0.000168456336756,0,0,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
0,4.43547187262337E-05,0,0,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
0,-9.31017939544634E-05,0,0,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296


==> data/mle_kappa_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,0,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
0,-1.90084091307785E-05,0,0,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
0,-0.000160665608444,0,0,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
0,-0.000312287817569,0,0,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
0,-0.000239613491031,0,0,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
0,0.000245760643613,0,0,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
0,0.00060370408386,0,0,0.000114285456336,3.15921026700972E-05,0,1.839567872
0,0.000479613024223,0,0,0.000210077175633,3.01368362886523E-05,0,2.079350272
0,9.68978502129263E-05,0,0,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0,-0.000229332475342,0,0,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0,-0.000295900242131,0,0,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0,-0.000109023254704,0,0,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0,8.09777654292168E-05,0,0,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0,4.97497918718953E-05,0,0,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
0,-0.000125169239157,0,0,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
0,-0.000236004634237,0,0,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
0,-0.000143174240624,0,0,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
0,6.52220106282029E-05,0,0,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
0,0.00019044691958,0,0,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
0,0.000130519422208,0,0,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
0,-3.77434837241062E-05,0,0,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
0,-0.000148494543215,0,0,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
0,-8.71027551437751E-05,0,0,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
0,5.98421400078302E-05,0,0,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
0,0.000134223048973,0,0,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
0,8.76168620222247E-05,0,0,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
0,-3.5373634429574E-05,0,0,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
0,-0.000123383108145,0,0,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
0,-0.000125978511006,0,0,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
0,-4.6319155354556E-05,0,0,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
0,4.45553349416778E-05,0,0,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
0,6.86054393562683E-05,0,0,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
0,5.11153650986412E-05,0,0,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
0,2.94186122621866E-05,0,0,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
0,3.11313646628177E-05,0,0,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
0,3.89961699224228E-05,0,0,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
0,8.87582295386606E-06,0,0,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
0,-2.20034476910105E-05,0,0,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
0,2.16840082611728E-06,0,0,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
0,5.0202240722715E-05,0,0,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
0,3.41470519391322E-05,0,0,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
0,-4.88787646734618E-05,0,0,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
0,-7.51588490986454E-05,0,0,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
0,2.83088786524826E-05,0,0,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
0,0.000151130471312,0,0,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
0,0.000131005997677,0,0,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
0,-4.90912419509331E-05,0,0,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
0,-0.00020424423696,0,0,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
0,-0.00020386355731,0,0,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
0,-1.14959575897966E-05,0,0,-0.000107440564962,-0.000248354676322,0,14.718981632
0,0.000103754683156,0,0,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
0,-0.000109399067201,0,0,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
0,-0.000328217017333,0,0,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
0,-0.000409281820641,0,0,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
0,-0.000508591640567,0,0,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
0,-0.000752354502909,0,0,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
0,-0.000977104330813,0,0,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
0,-0.001222156791944,0,0,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
0,-0.001636099569119,0,0,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
0,-0.002043939437024,0,0,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
0,-0.002071512526865,0,0,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
0,-0.001688068346989,0,0,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
0,-0.001535230228421,0,0,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
0,-0.001830469273785,0,0,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
0,-0.00199360548151,0,0,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
0,-0.001915546208944,0,0,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
0,-0.002180452092633,0,0,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
0,-0.003026502374801,0,0,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
0,-0.003639192668967,0,0,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
0,-0.003651287918807,0,0,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
0,-0.00380066259458,0,0,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
0,-0.00417783825487,0,0,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
0,-0.004022592660147,0,0,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
0,-0.003394153043719,0,0,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
0,-0.003153231442763,0,0,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
0,-0.003358262866912,0,0,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
0,-0.003220448876903,0,0,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
0,-0.002913805052331,0,0,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
0,-0.003215469552536,0,0,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
0,-0.00383859767941,0,0,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
0,-0.003816742559481,0,0,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
0,-0.003203138966099,0,0,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
0,-0.003073967193754,0,0,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
0,-0.003645535419919,0,0,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
0,-0.003832659706365,0,0,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
0,-0.003302777456443,0,0,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
0,-0.003061932549138,0,0,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
0,-0.003262035798342,0,0,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
0,-0.003225192526089,0,0,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
0,-0.003055601288761,0,0,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
0,-0.003243777862867,0,0,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
0,-0.003651343503235,0,0,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
0,-0.00362375857771,0,0,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
0,-0.003119686988756,0,0,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
0,-0.003006366693954,0,0,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
0,-0.003456278342192,0,0,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
0,-0.003584067452408,0,0,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
0,-0.003201766647172,0,0,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
0,-0.002949750759281,0,0,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
0,-0.002986391068227,0,0,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
0,-0.002809339847635,0,0,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
0,-0.002351730894933,0,0,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
0,-0.002263584522667,0,0,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
0,-0.002449843681844,0,0,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
0,-0.002221502747188,0,0,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
0,-0.001575700614299,0,0,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
0,-0.001216595649986,0,0,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
0,-0.001349346140747,0,0,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
0,-0.00148446049398,0,0,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
0,-0.001382370878497,0,0,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
0,-0.00122122155165,0,0,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
0,-0.001061359375045,0,0,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
0,-0.000800390979736,0,0,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
0,-0.000452468075562,0,0,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
0,-0.000304061195424,0,0,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
0,-0.000268962546262,0,0,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
0,-0.000139155275895,0,0,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
0,2.25720732883092E-05,0,0,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
0,6.29909998721191E-05,0,0,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
0,-8.06835345118174E-05,0,0,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0,-0.000251217659594,0,0,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0,-0.000201642232177,0,0,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0,8.60927658140185E-05,0,0,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
0,0.000294496176647,0,0,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
0,0.000217798600371,0,0,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
0,-4.47981073861857E-05,0,0,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
0,-0.000240317440926,0,0,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296


==> data/ukf_d.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0,0.008505655471994,0,0,0.008329535595706,0,-0.005708228032802,0.319474176
0,0.015851730443659,0,0,0.014299503327176,0,0.046510235515343,0.639289856
0,0.081747128159687,0,0,0.069322686076718,0,0.025636447409851,0.869976576
0,0.067070963107467,0,0,0.041450694401681,0,-0.000918497361627,1.199936512
0,0.03378114641733,0,0,-0.01522549787976,0,0.014994276983491,1.519752192
0,0.040596999137325,0,0,-0.027612747528262,0,-0.00149895833729,1.839567872
0,0.001506947078179,0,0,-0.073711254383195,0,-0.007955482047935,2.079350272
0,-0.02162893408435,0,0,-0.089701344399478,0,-0.012189629164375,2.399165952
0,-0.049423797737846,0,0,-0.095521016690923,0,0.014980601895867,2.718981632
0,-0.044817896362268,0,0,-0.058066345720285,0,-0.019758496825983,3.039845888
0,-0.091858000109312,0,0,-0.060543634693839,0,-0.037614542911518,3.279628288
0,-0.10035335436862,0,0,-0.037847196536936,0,-0.066302230843648,3.599443968
0,-0.104413089383212,0,0,-0.010878834346596,0,-0.09738364175083,3.919259648
0,-0.095206402036227,0,0,0.012597062107572,0,-0.127089422780151,4.2397824
0,-0.081532446344816,0,0,0.02032045163894,0,-0.144528954835389,4.479906304
0,-0.064551602555271,0,0,0.021419890906614,0,-0.169398416407315,4.799721984
0,-0.044239869193019,0,0,0.014469640123666,0,-0.192817479848226,5.11919616
0,-0.026834497017439,0,0,0.004701342283582,0,-0.208652315387803,5.43901184
0,-0.010710850968192,0,0,-0.00150629277388,0,-0.210283259000413,5.679135744
0,0.002986483054119,0,0,0.000175610427524,0,-0.212392207872806,5.998951424
0,0.016595998609983,0,0,0.001060955184299,0,-0.218376183352368,6.308988416
0,0.021217729963509,0,0,-0.002657910233591,0,-0.221238054699615,6.639289856
0,0.023938974950352,0,0,-0.003090723741971,0,-0.231160213007494,6.868928
0,0.014269106094409,0,0,-0.01087299189498,0,-0.231984433632953,7.198887936
0,0.007409344497602,0,0,-0.012670873538589,0,-0.229493720139426,7.519752192
0,-0.002733011313067,0,0,-0.014035104163148,0,-0.223402588952202,7.829082112
0,-0.010758769955681,0,0,-0.014432341069373,0,-0.207577853053688,8.079350272
0,-0.006637211048268,0,0,-0.005493041724199,0,-0.181124168670752,8.399165952
0,-0.012182446862836,0,0,-0.006801343508561,0,-0.153577130567034,8.718981632
0,-0.007716553624966,0,0,-0.000511559186553,0,-0.128185935933667,9.029360128
0,-0.009391840696022,0,0,-0.001450886001645,0,-0.110320829460387,9.279628288
0,-0.011412306028314,0,0,-0.003133317912537,0,-0.100198331838449,9.599443968
0,-0.016412973776807,0,0,-0.006603947623977,0,-0.099135358067068,9.909822464
0,-0.024918527616381,0,0,-0.012627651552346,0,-0.103255477653833,10.2397824
0,-0.030517002326852,0,0,-0.014682501603795,0,-0.109223234411319,10.478857728
0,-0.028034011278253,0,0,-0.009911753978929,0,-0.115053986467805,10.799721984
0,-0.026584226080225,0,0,-0.005478951599548,0,-0.138982876997322,11.11919616
0,-0.036509177240099,0,0,-0.01217982453254,0,-0.156274160918382,11.43901184
0,-0.042808661770228,0,0,-0.015681680250964,0,-0.159723773799896,11.679135744
0,-0.037174908722322,0,0,-0.008906867692565,0,-0.154526635475749,11.998951424
0,-0.031257492912737,0,0,-0.002614375332018,0,-0.148988120255399,12.308988416
0,-0.02983901351038,0,0,-0.001742506484742,0,-0.147620020167596,12.639289856
0,-0.038062700074955,0,0,-0.009262399463477,0,-0.137728603641943,12.87941376
0,-0.03995518188411,0,0,-0.009440959243598,0,-0.127920427492247,13.198887936
0,-0.044812403451939,0,0,-0.010077442453082,0,-0.11636414108822,13.509266432
0,-0.039746380011929,0,0,-0.000363699613523,0,-0.103241571922701,13.839567872
0,-0.042338393520093,0,0,0.001030803166485,0,-0.085842710219919,14.079350272
0,-0.035241197705826,0,0,0.011215582964305,0,-0.075137798748571,14.399165952
0,-0.049501155830384,0,0,0.001018749957574,0,-0.047037047390705,14.718981632
0,-0.041249881308677,0,0,0.013473353351037,0,-0.030812122527378,15.038797312
0,-0.042917482266526,0,0,0.010909522783063,0,-0.017925636041109,15.279628288
0,-0.054873140197918,0,0,0.000261270000517,0,-0.030874288641986,15.599443968
0,-0.082653900696296,0,0,-0.022631262828702,0,-0.012282048943895,15.908773888
0,-0.084484450291035,0,0,-0.029371450667971,0,-0.044257634360324,16.2397824
0,-0.105947694284314,0,0,-0.053240778631801,0,-0.093066591829137,16.478857728
0,-0.128871084309331,0,0,-0.080391479445696,0,-0.12876189122385,16.799721984
0,-0.125376079604574,0,0,-0.095155060562798,0,-0.142330462585814,17.109758976
0,-0.110410388644571,0,0,-0.100152835957119,0,-0.103177598204557,17.43901184
0,-0.064707456261033,0,0,-0.078889019376707,0,-0.082448331667501,17.679135744
0,-0.033619297364569,0,0,-0.064486732881093,0,-0.045635318995494,17.998951424
0,0.008757716563584,0,0,-0.056949139395104,0,-0.017923395972331,18.319474176
0,0.047762442610614,0,0,-0.049351590511325,0,0.023189268293502,18.639289856
0,0.081759441689727,0,0,-0.04445496427614,0,0.027442160501596,18.87941376
0,0.074332824926725,0,0,-0.063054973330195,0,0.016021516268025,19.198887936
0,0.062472078752414,0,0,-0.088516077964993,0,-0.045533003140626,19.509266432
0,0.0472359663668,0,0,-0.131257262100409,0,-0.080241556212474,19.839567872
0,0.052720518995122,0,0,-0.149138933752294,0,-0.144855166862161,20.079350272
0,0.027876907577759,0,0,-0.169578607947095,0,-0.175998602924039,20.388680192
0,0.059674399196379,0,0,-0.163888321127154,0,-0.186007824296429,20.709544448
0,0.112355351432302,0,0,-0.138516835237462,0,-0.171862610606559,21.038797312
0,0.174709152889327,0,0,-0.110826140694503,0,-0.167697113844269,21.279628288
0,0.209841790957922,0,0,-0.085661420026014,0,-0.136551293997738,21.599443968
0,0.272221651296905,0,0,-0.058594152603151,0,-0.119822808580932,21.919259648
0,0.318863175724097,0,0,-0.0436138686173,0,-0.100132198642559,22.238733824
0,0.351493722891699,0,0,-0.037297798009325,0,-0.087733739849638,22.469420544
0,0.358948989578844,0,0,-0.023747941978787,0,-0.112744831051168,22.798673408
0,0.364589103563902,0,0,-0.040316010418282,0,-0.09028112566305,23.11919616
0,0.373301984248605,0,0,-0.039745776214781,0,-0.077833155300961,23.43901184
0,0.376585705794477,0,0,-0.042854120729742,0,-0.070579189479507,23.679135744
0,0.359070787339782,0,0,-0.045646906750615,0,-0.050126313840494,23.998951424
0,0.352482259019315,0,0,-0.058367226527989,0,0.026770673789722,24.319474176
0,0.361534650609591,0,0,-0.039218794951478,0,0.070631110749539,24.639289856
0,0.384529884661038,0,0,-0.030672099444083,0,0.095261492346816,24.87941376
0,0.366959306245183,0,0,-0.029088249146248,0,0.094573561290107,25.1988879360001
0,0.357212884316341,0,0,-0.046284103170819,0,0.106657446586174,25.5187036160001
0,0.359299704799758,0,0,-0.050147147125806,0,0.100935808134192,25.8290821120001
0,0.345069321567464,0,0,-0.061847523796947,0,0.113619398852583,26.0793502720001
0,0.343863204491413,0,0,-0.053920785527272,0,0.076532092021947,26.3991659520001
0,0.34073868035074,0,0,-0.066256703349887,0,0.076847932794437,26.7189816320001
0,0.338842631912392,0,0,-0.059240482721852,0,0.030625988485062,27.0387973120001
0,0.347798123104788,0,0,-0.066062570630634,0,0.005006027589281,27.2796282880001
0,0.342851755286893,0,0,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0,0.332796503324084,0,0,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0,0.323344532846647,0,0,-0.085274342695,0,-0.137173076891807,28.2387338240001
0,0.327987686995571,0,0,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0,0.322957623909692,0,0,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0,0.332707301088634,0,0,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0,0.334264732182167,0,0,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0,0.355626867907598,0,0,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0,0.341350822981109,0,0,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0,0.350624060083346,0,0,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0,0.361109524396722,0,0,0.000597574890568,0,-0.023843263650789,30.6392898560001
0,0.370576345426184,0,0,0.010802464343736,0,-0.009339868554897,30.8794137600001
0,0.353286908428253,0,0,0.014245169783347,0,-0.000515788827176,31.1988879360001
0,0.326887548837601,0,0,0.00814928585434,0,-0.00267594125723,31.5187036160001
0,0.289511658325734,0,0,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0,0.264291816351564,0,0,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0,0.239958437495407,0,0,-0.012211303034371,0,0.001157343677404,32.3991659520001
0,0.221615176030462,0,0,-0.005686465636802,0,0.020183825212919,32.7189816320001
0,0.205592141747139,0,0,0.00437224181237,0,0.025491025937891,33.038797312
0,0.196854003661142,0,0,0.011864535672371,0,0.036767346035664,33.278579712
0,0.184749688087067,0,0,0.018835566534138,0,0.052576224098801,33.599443968
0,0.170117156700326,0,0,0.028084489479238,0,0.063202996146578,33.908773888
0,0.163391970300856,0,0,0.038118271631527,0,0.070457825123644,34.238733824
0,0.14026793306724,0,0,0.036135173259681,0,0.062563834883346,34.478857728
0,0.112298105696973,0,0,0.026483244042057,0,0.060351050107822,34.798673408
0,0.080742290890722,0,0,0.016544160700939,0,0.071015805605982,35.11919616
0,0.05496945999028,0,0,0.012127486275627,0,0.068027982381322,35.43901184
0,0.032455260877568,0,0,0.006103536646517,0,0.074957835029766,35.679135744
0,0.021331705801931,0,0,0.006681399148104,0,0.0634915977384,35.998951424
0,-0.004251999809884,0,0,-0.004886739700967,0,0.047208608833944,36.319474176
0,-0.028635051548019,0,0,-0.018893512623047,0,0.028635549753216,36.639289856
0,-0.042052943877897,0,0,-0.024032650321819,0,0.009764018466458,36.87941376
0,-0.05209470872222,0,0,-0.030746476734195,0,-0.007837083771813,37.189450752
0,-0.049514522780274,0,0,-0.025644810354036,0,-0.037342013810581,37.509266432
0,-0.052742622808482,0,0,-0.028429011852128,0,-0.073566753738357,37.838519296


==> data/ukf_d_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
0.001545359359514,0.001545359359514,0.001545359359514,0.001545359359514,0.001545359359514,0,-0.001350722458017,0
0.008473621441483,0.00850095863116,0.003423853290096,0.008473621441483,0.008329535595706,0,-0.005708228032802,0.319474176
0.015314740600324,0.015774815914874,0.061918027318324,0.015314740600324,0.014299503327176,0,0.046510235515343,0.639289856
0.078839596084268,0.081348064012813,0.048050887706891,0.078839596084268,0.069322686076718,0,0.025636447409851,0.869976576
0.05924273803705,0.066022319567233,0.020498471208497,0.05924273803705,0.041450694401681,0,-0.000918497361627,1.199936512
0.01561749194251,0.031326244746857,0.030838448290186,0.01561749194251,-0.01522549787976,0,0.014994276983491,1.519752192
0.009592033030628,0.036284650748481,-0.000729531472652,0.009592033030628,-0.027612747528262,0,-0.00149895833729,1.839567872
-0.04214759301355,-0.00485561802366,-0.019529974900722,-0.04214759301355,-0.073711254383195,0,-0.007955482047935,2.079350272
-0.071658088431068,-0.02937120175076,-0.044212760918368,-0.071658088431068,-0.089701344399478,0,-0.012189629164375,2.399165952
-0.102036693954484,-0.058447156495006,-0.035410065249858,-0.102036693954484,-0.095521016690923,0,0.014980601895867,2.718981632
-0.091269486572422,-0.054178636773685,-0.081164256835215,-0.091269486572422,-0.058066345720285,0,-0.019758496825983,3.039845888
-0.122545778713593,-0.100358764301854,-0.094522231944259,-0.122545778713593,-0.060543634693839,0,-0.037614542911518,3.279628288
-0.111725533964617,-0.107037507657816,-0.103534950211313,-0.111725533964617,-0.037847196536936,0,-0.066302230843648,3.599443968
-0.087779832670498,-0.107930326811593,-0.100984716224488,-0.087779832670498,-0.010878834346596,0,-0.09738364175083,3.919259648
-0.051132777008747,-0.094863703704103,-0.092574492095699,-0.051132777008747,0.012597062107572,0,-0.127089422780151,4.2397824
-0.015061962518257,-0.077056497795937,-0.077875397249186,-0.015061962518257,0.02032045163894,0,-0.144528954835389,4.479906304
0.010427855193733,-0.057158866937863,-0.055972910389931,0.010427855193733,0.021419890906614,0,-0.169398416407315,4.799721984
0.033528949583708,-0.033562005375494,-0.035890518851583,0.033528949583708,0.014469640123666,0,-0.192817479848226,5.11919616
0.043169662836031,-0.013835172753449,-0.014987514740787,0.043169662836031,0.004701342283582,0,-0.208652315387803,5.43901184
0.042745857986589,0.003461374074007,0.002141535281732,0.042745857986589,-0.00150629277388,0,-0.210283259000413,5.679135744
0.038661319367697,0.016887812327488,0.018934211432591,0.038661319367697,0.000175610427524,0,-0.212392207872806,5.998951424
0.027907571562851,0.029320870176257,0.027393969234003,0.027907571562851,0.001060955184299,0,-0.218376183352368,6.308988416
0.010330353503196,0.031897948156622,0.032448426517279,0.010330353503196,-0.002657910233591,0,-0.221238054699615,6.639289856
-0.005820346761897,0.031789371063592,0.024065968448776,-0.005820346761897,-0.003090723741971,0,-0.231160213007494,6.868928
-0.0221854662841,0.019868549309472,0.016969383546711,-0.0221854662841,-0.01087299189498,0,-0.231984433632953,7.198887936
-0.032989868218766,0.009927644502779,0.005435533751558,-0.032989868218766,-0.012670873538589,0,-0.229493720139426,7.519752192
-0.039764033346848,-0.002903646073976,-0.006439127938305,-0.039764033346848,-0.014035104163148,0,-0.223402588952202,7.829082112
-0.039181493499891,-0.01301561386349,-0.006027784907901,-0.039181493499891,-0.014432341069373,0,-0.207577853053688,8.079350272
-0.024988769942707,-0.009986463646281,-0.012838881440419,-0.024988769942707,-0.005493041724199,0,-0.181124168670752,8.399165952
-0.017419612622916,-0.01636949153014,-0.011063534880334,-0.017419612622916,-0.006801343508561,0,-0.153577130567034,8.718981632
-0.00118809662221,-0.012088634178772,-0.012753830133054,-0.00118809662221,-0.000511559186553,0,-0.128185935933667,9.029360128
0.005940693200398,-0.013395357231886,-0.013871728083012,0.005940693200398,-0.001450886001645,0,-0.110320829460387,9.279628288
0.007744582731983,-0.014705762442588,-0.01720602001977,0.007744582731983,-0.003133317912537,0,-0.100198331838449,9.599443968
0.004832289726993,-0.018608066132214,-0.024174752463561,0.004832289726993,-0.006603947623977,0,-0.099135358067068,9.909822464
-0.004411652726703,-0.025895299510811,-0.028942946817818,-0.004411652726703,-0.012627651552346,0,-0.103255477653833,10.2397824
-0.01268781978003,-0.030154383779456,-0.026785667934409,-0.01268781978003,-0.014682501603795,0,-0.109223234411319,10.478857728
-0.012818346819893,-0.026750795800736,-0.021408459267168,-0.012818346819893,-0.009911753978929,0,-0.115053986467805,10.799721984
-0.014407936820291,-0.024162728954794,-0.031264954511651,-0.014407936820291,-0.005478951599548,0,-0.138982876997322,11.11919616
-0.026396104966749,-0.03310682715841,-0.036069605421162,-0.026396104966749,-0.01217982453254,0,-0.156274160918382,11.43901184
-0.033300871596926,-0.038585187644631,-0.031487757010432,-0.033300871596926,-0.015681680250964,0,-0.159723773799896,11.679135744
-0.026668316206564,-0.032479066217114,-0.025058050322609,-0.026668316206564,-0.008906867692565,0,-0.154526635475749,11.998951424
-0.018580303291239,-0.026037026456741,-0.022120200720563,-0.018580303291239,-0.002614375332018,0,-0.148988120255399,12.308988416
-0.014337411893639,-0.024226436592056,-0.027041241949083,-0.014337411893639,-0.001742506484742,0,-0.147620020167596,12.639289856
-0.019214115686132,-0.032126851239395,-0.02616125829263,-0.019214115686132,-0.009262399463477,0,-0.137728603641943,12.87941376
-0.018534784556324,-0.033830089111592,-0.029677478552374,-0.018534784556324,-0.009440959243598,0,-0.127920427492247,13.198887936
-0.019860110100295,-0.038415610067969,-0.024188652965329,-0.019860110100295,-0.010077442453082,0,-0.11636414108822,13.509266432
-0.01119069637975,-0.033034945654625,-0.025556125952351,-0.01119069637975,-0.000363699613523,0,-0.103241571922701,13.839567872
-0.009946915943245,-0.035223740769475,-0.015199379477063,-0.009946915943245,0.001030803166485,0,-0.085842710219919,14.079350272
-0.000181956125231,-0.027765019443431,-0.019760765462467,-0.000181956125231,0.011215582964305,0,-0.075137798748571,14.399165952
-0.011032852304656,-0.041498639748373,-0.007823864229123,-0.011032852304656,0.001018749957574,0,-0.047037047390705,14.718981632
0.000557424487424,-0.032661268686816,-0.00893944357232,0.000557424487424,0.013473353351037,0,-0.030812122527378,15.038797312
0.002348398981167,-0.033672446741038,-0.015844827031598,0.002348398981167,0.010909522783063,0,-0.017925636041109,15.279628288
-0.006981807009268,-0.045084092597821,-0.04640867354535,-0.006981807009268,0.000261270000517,0,-0.030874288641986,15.599443968
-0.031191111369849,-0.072086201875021,-0.040138476998706,-0.031191111369849,-0.022631262828702,0,-0.012282048943895,15.908773888
-0.029251698400413,-0.073053149329649,-0.0741253666028,-0.029251698400413,-0.029371450667971,0,-0.044257634360324,16.2397824
-0.046545291508275,-0.093480714153453,-0.10297659886681,-0.046545291508275,-0.053240778631801,0,-0.093066591829137,16.478857728
-0.066580372495226,-0.115575820862544,-0.116352545540452,-0.066580372495226,-0.080391479445696,0,-0.12876189122385,16.799721984
-0.059885549270189,-0.110974115527141,-0.110135516729117,-0.059885549270189,-0.095155060562798,0,-0.142330462585814,17.109758976
-0.042959471223843,-0.094980788562094,-0.070017053915558,-0.042959471223843,-0.100152835957119,0,-0.103177598204557,17.43901184
0.002499431050423,-0.048384335231627,-0.031186701550197,0.002499431050423,-0.078889019376707,0,-0.082448331667501,17.679135744
0.030234427300914,-0.016994473536931,0.015762976052449,0.030234427300914,-0.064486732881093,0,-0.045635318995494,17.998951424
0.064850039067649,0.025317555010346,0.056786361809887,0.064850039067649,-0.056949139395104,0,-0.017923395972331,18.319474176
0.09238663091612,0.063623471061437,0.096157320261674,0.09238663091612,-0.049351590511325,0,0.023189268293502,18.639289856
0.112189011315192,0.096239830258899,0.106635445451229,0.112189011315192,-0.04445496427614,0,0.027442160501596,18.87941376
0.092407513802208,0.087088312950048,0.093762243120378,0.092407513802208,-0.063054973330195,0,0.016021516268025,19.198887936
0.06444544493496,0.072442417847279,0.06604486468132,0.06444544493496,-0.088516077964993,0,-0.045533003140626,19.509266432
0.035594131480945,0.054040576501101,0.051547981419531,0.035594131480945,-0.131257262100409,0,-0.080241556212474,19.839567872
0.030195393846483,0.055910836099187,0.01971278445258,0.030195393846483,-0.149138933752294,0,-0.144855166862161,20.079350272
0.000746727405757,0.028356285860522,0.039713124806019,0.000746727405757,-0.169578607947095,0,-0.175998602924039,20.388680192
0.028287844610593,0.056764765303442,0.07628706830983,0.028287844610593,-0.163888321127154,0,-0.186007824296429,20.709544448
0.078398809447263,0.106189779220164,0.131961010574958,0.078398809447263,-0.138516835237462,0,-0.171862610606559,21.038797312
0.138144693429785,0.165517239600788,0.181668876693494,0.138144693429785,-0.110826140694503,0,-0.167697113844269,21.279628288
0.169153225545792,0.198644454023768,0.243682892898761,0.169153225545792,-0.085661420026014,0,-0.136551293997738,21.599443968
0.222344351066272,0.258369477910236,0.285496866083792,0.222344351066272,-0.058594152603151,0,-0.119822808580932,21.919259648
0.255294615737451,0.302335549068164,0.313617577772726,0.255294615737451,-0.0436138686173,0,-0.100132198642559,22.238733824
0.269812785310254,0.332119137226619,0.353324204031757,0.269812785310254,-0.037297798009325,0,-0.087733739849638,22.469420544
0.260722208021423,0.337231551032501,0.346187354357453,0.260722208021423,-0.023747941978787,0,-0.112744831051168,22.798673408
0.242245161545012,0.339291570886872,0.352188874326416,0.242245161545012,-0.040316010418282,0,-0.09028112566305,23.11919616
0.229128747691367,0.344370563750812,0.346513509774836,0.229128747691367,-0.039745776214781,0,-0.077833155300961,23.43901184
0.214387132066157,0.344012618677267,0.348752209086552,0.214387132066157,-0.042854120729742,0,-0.070579189479507,23.679135744
0.187896380386329,0.323860196990711,0.336629764536588,0.187896380386329,-0.045646906750615,0,-0.050126313840494,23.998951424
0.173265370546119,0.313971215307193,0.341132860454815,0.173265370546119,-0.058367226527989,0,0.026770673789722,24.319474176
0.180029751118643,0.320205596648691,0.357249242080331,0.180029751118643,-0.039218794951478,0,0.070631110749539,24.639289856
0.205465360449098,0.340972461326268,0.355962226995544,0.205465360449098,-0.030672099444083,0,0.095261492346816,24.87941376
0.192726550717474,0.322347245976159,0.33438937070907,0.192726550717474,-0.029088249146248,0,0.094573561290107,25.1988879360001
0.189762692444969,0.311655435080454,0.325037505757917,0.189762692444969,-0.046284103170819,0,0.106657446586174,25.5187036160001
0.199125226839032,0.313459590319545,0.302251603145141,0.199125226839032,-0.050147147125806,0,0.100935808134192,25.8290821120001
0.191124644056455,0.299492816006863,0.324692613644046,0.191124644056455,-0.061847523796947,0,0.113619398852583,26.0793502720001
0.192550920029362,0.298766072529605,0.313123050905536,0.192550920029362,-0.053920785527272,0,0.076532092021947,26.3991659520001
0.190519108479742,0.296345204848492,0.31010904735819,0.190519108479742,-0.066256703349887,0,0.076847932794437,26.7189816320001
0.187795338201519,0.29523930007076,0.312561310914653,0.187795338201519,-0.059240482721852,0,0.030625988485062,27.0387973120001
0.194194558950599,0.304863329394092,0.325323648466862,0.194194558950599,-0.066062570630634,0,0.005006027589281,27.2796282880001
0.186451102351072,0.300246877175151,0.312054844051731,0.186451102351072,-0.059961217491249,0,-0.043585476914474,27.5994439680001
0.17254866140297,0.290411575123153,0.288926804783476,0.17254866140297,-0.072281402760396,0,-0.098253203662525,27.9192596480001
0.1604818058927,0.2810495549908,0.276362694240257,0.1604818058927,-0.085274342695,0,-0.137173076891807,28.2387338240001
0.164164917979047,0.28574277439037,0.284359918220083,0.164164917979047,-0.087716257927751,0,-0.15306468194215,28.4788577280001
0.159438175423631,0.280757066626479,0.28567857025711,0.159438175423631,-0.082642175773767,0,-0.163968422130765,28.7986734080001
0.170015137490598,0.290694698967794,0.284455322939715,0.170015137490598,-0.078371478243519,0,-0.146471256235742,29.1087104000001
0.173511642980686,0.292707631032525,0.305691339643149,0.173511642980686,-0.064438303027755,0,-0.127249752654186,29.4390118400001
0.19690402153198,0.314705442168584,0.309757041008077,0.19690402153198,-0.050479774559264,0,-0.123052401172411,29.6791357440001
0.183876292807994,0.301098576450674,0.324002741423868,0.183876292807994,-0.047106436414177,0,-0.09202891069445,29.9989514240001
0.193969564078694,0.311303047711268,0.339514123184515,0.193969564078694,-0.028095158479043,0,-0.046194183192396,30.3194741760001
0.205219692266393,0.322851807206272,0.356531845847273,0.205219692266393,0.000597574890568,0,-0.023843263650789,30.6392898560001
0.215466725932524,0.33337989414326,0.357164086772486,0.215466725932524,0.010802464343736,0,-0.009339868554897,30.8794137600001
0.199299101710445,0.316882659706063,0.331920048233093,0.199299101710445,0.014245169783347,0,-0.000515788827176,31.1988879360001
0.175485633923776,0.291516860563346,0.286819292640641,0.175485633923776,0.00814928585434,0,-0.00267594125723,31.5187036160001
0.143220462010613,0.255245382894183,0.258993650313729,0.143220462010613,-0.003128468358641,0,-0.013660021837687,31.8395678720001
0.12558417501158,0.231111447904032,0.245613307533408,0.12558417501158,-0.012442146194522,0,-0.009556018751589,32.0793502720001
0.109361467412509,0.207663202921665,0.22474056200875,0.109361467412509,-0.012211303034371,0,0.001157343677404,32.3991659520001
0.103280738537093,0.190601326559696,0.211278634276738,0.103280738537093,-0.005686465636802,0,0.020183825212919,32.7189816320001
0.101082383701059,0.176018840379439,0.202507232839341,0.101082383701059,0.00437224181237,0,0.025491025937891,33.038797312
0.106811353866661,0.168897431775118,0.198695882646431,0.106811353866661,0.011864535672371,0,0.036767346035664,33.278579712
0.105235536202901,0.158169614578221,0.186163115759277,0.105235536202901,0.018835566534138,0,0.052576224098801,33.599443968
0.103720607974601,0.145514763778658,0.181809156771406,0.103720607974601,0.028084489479238,0,0.063202996146578,33.908773888
0.108312990119799,0.140829814940285,0.1667350756084,0.108312990119799,0.038118271631527,0,0.070457825123644,34.238733824
0.095932076244797,0.120019400971466,0.143752527608527,0.095932076244797,0.036135173259681,0,0.062563834883346,34.478857728
0.074956796550903,0.093870839975956,0.114809105895006,0.074956796550903,0.026483244042057,0,0.060351050107822,34.798673408
0.052597769073392,0.064828032982614,0.088970806098745,0.052597769073392,0.016544160700939,0,0.071015805605982,35.11919616
0.036236719464119,0.041699880468447,0.061144868915109,0.036236719464119,0.012127486275627,0,0.068027982381322,35.43901184
0.023705875457337,0.021937063124623,0.046518040357893,0.023705875457337,0.006103536646517,0,0.074957835029766,35.679135744
0.020701602245838,0.012953491752528,0.016013034030784,0.020701602245838,0.006681399148104,0,0.0634915977384,35.998951424
0.006011203503796,-0.009790912948644,-0.01096452297737,0.006011203503796,-0.004886739700967,0,0.047208608833944,36.319474176
-0.007832383455725,-0.031389074327965,-0.029376274959145,-0.007832383455725,-0.018893512623047,0,0.028635549753216,36.639289856
-0.011866344898612,-0.04217227711797,-0.042870322642349,-0.011866344898612,-0.024032650321819,0,0.009764018466458,36.87941376
-0.016623759758342,-0.05045657656989,-0.043384289014447,-0.016623759758342,-0.030746476734195,0,-0.007837083771813,37.189450752
-0.009217011229359,-0.04586296263204,-0.049344739932678,-0.009217011229359,-0.025644810354036,0,-0.037342013810581,37.509266432
-0.010331215423643,-0.047400730016379,-0.052112563723106,-0.010331215423643,-0.028429011852128,0,-0.073566753738357,37.838519296


==> data/ukf_kappa.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,0,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
0,5.02138888650494E-05,0,0,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
0,2.07427857354814E-05,0,0,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
0,-2.30515087085572E-05,0,0,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
0,-6.4435027852835E-05,0,0,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
0,-8.78523232407008E-05,0,0,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
0,-8.82628052248228E-05,0,0,0.000114285456336,3.15921026700972E-05,0,1.839567872
0,-6.815832114378E-05,0,0,0.000210077175633,3.01368362886523E-05,0,2.079350272
0,-3.40717857707471E-05,0,0,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0,9.35945130960968E-06,0,0,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0,5.82259344055589E-05,0,0,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0,9.73510345735431E-05,0,0,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0,0.000111128080472,0,0,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0,0.000103562615777,0,0,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
0,8.42765151796087E-05,0,0,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
0,5.8534287148005E-05,0,0,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
0,3.00449975658975E-05,0,0,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
0,1.32974149084713E-06,0,0,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
0,-2.59860913627553E-05,0,0,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
0,-4.91025157858046E-05,0,0,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
0,-6.50740051907923E-05,0,0,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
0,-7.29427972343545E-05,0,0,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
0,-7.0763904486706E-05,0,0,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
0,-6.09521301777735E-05,0,0,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
0,-4.64358983272181E-05,0,0,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
0,-3.08914954021583E-05,0,0,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
0,-1.95778404320325E-05,0,0,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
0,-1.04293430671839E-05,0,0,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
0,-2.58891417968298E-06,0,0,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
0,3.67969797638426E-06,0,0,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
0,1.02250792660883E-05,0,0,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
0,1.59813819960549E-05,0,0,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
0,1.95357884476686E-05,0,0,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
0,2.17318250910769E-05,0,0,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
0,2.30037350475238E-05,0,0,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
0,2.28416524338202E-05,0,0,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
0,2.19101243711354E-05,0,0,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
0,2.10536822087765E-05,0,0,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
0,1.95067934542109E-05,0,0,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
0,1.69452754152729E-05,0,0,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
0,1.35743688296099E-05,0,0,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
0,9.6050555838632E-06,0,0,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
0,5.9989384735579E-06,0,0,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
0,3.18892291126797E-06,0,0,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
0,8.55996781580584E-07,0,0,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
0,-4.75098852894114E-06,0,0,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
0,-1.68508480574436E-05,0,0,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
0,-3.32442601761238E-05,0,0,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
0,-5.85338462448855E-05,0,0,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
0,-9.56633881691446E-05,0,0,-0.000107440564962,-0.000248354676322,0,14.718981632
0,-0.000149939765551,0,0,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
0,-0.000225969378385,0,0,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
0,-0.000310863650598,0,0,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
0,-0.000406728485925,0,0,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
0,-0.000524303489168,0,0,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
0,-0.000668733733273,0,0,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
0,-0.00083383620823,0,0,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
0,-0.001011737132266,0,0,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
0,-0.001203654983239,0,0,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
0,-0.001405829178747,0,0,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
0,-0.001602343625684,0,0,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
0,-0.001775977896415,0,0,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
0,-0.00194233088681,0,0,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
0,-0.002117604986268,0,0,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
0,-0.002290995101553,0,0,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
0,-0.002463602031528,0,0,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
0,-0.002648369719925,0,0,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
0,-0.00285235578712,0,0,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
0,-0.003052178340963,0,0,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
0,-0.003220869960474,0,0,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
0,-0.003359853905754,0,0,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
0,-0.003479518810174,0,0,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
0,-0.00356736193195,0,0,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
0,-0.003614174825796,0,0,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
0,-0.003643816281481,0,0,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
0,-0.003670456845616,0,0,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
0,-0.003670312666199,0,0,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
0,-0.003638892390453,0,0,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
0,-0.00360544476503,0,0,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
0,-0.003581357760159,0,0,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
0,-0.003551599298071,0,0,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
0,-0.003505572285305,0,0,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
0,-0.003455891714414,0,0,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
0,-0.003414590202249,0,0,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
0,-0.003368461665895,0,0,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
0,-0.00331297287711,0,0,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
0,-0.003274420498301,0,0,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
0,-0.003264777767869,0,0,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
0,-0.003267307932633,0,0,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
0,-0.003272812727533,0,0,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
0,-0.003288927701106,0,0,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
0,-0.003316039590124,0,0,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
0,-0.003333234945518,0,0,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
0,-0.003327683801977,0,0,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
0,-0.00331267659914,0,0,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
0,-0.003292333678048,0,0,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
0,-0.003246915471173,0,0,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
0,-0.003168158306225,0,0,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
0,-0.003072000249874,0,0,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
0,-0.00296650192073,0,0,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
0,-0.002839866419187,0,0,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
0,-0.002680491297392,0,0,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
0,-0.002504616329362,0,0,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
0,-0.002323567953327,0,0,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
0,-0.002130157617358,0,0,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
0,-0.001926386158173,0,0,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
0,-0.001727235691785,0,0,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
0,-0.001539917005495,0,0,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
0,-0.001361043039009,0,0,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
0,-0.001187755302562,0,0,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
0,-0.001023787030696,0,0,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
0,-0.000872079192257,0,0,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
0,-0.000727127823651,0,0,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
0,-0.000585494373739,0,0,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
0,-0.00045146612533,0,0,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
0,-0.000325547686683,0,0,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
0,-0.00021147628749,0,0,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
0,-0.000113224958803,0,0,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
0,-2.79034582125316E-05,0,0,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
0,4.54819471894214E-05,0,0,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0,0.000102036961631,0,0,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0,0.000138929353058,0,0,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0,0.0001577800064,0,0,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
0,0.000160469609141,0,0,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
0,0.000149207636215,0,0,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
0,0.000129018208004,0,0,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
0,0.000104588194074,0,0,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296


==> data/ukf_kappa_w_d_1.7.csv <==
init,est,observed,real,cpp,ref,odo,t
6.000000000006E-05,6.000000000006E-05,6.000000000006E-05,6.000000000006E-05,6.000000000006E-05,-6.92150528594851E-07,6.000000000006E-05,0
4.29661601731548E-05,4.91512243320298E-05,4.91512243320298E-05,4.29661601731548E-05,9.48711323981039E-07,-3.15280388410555E-05,-1.99999999999645E-05,0.319474176
-8.02646102711558E-06,1.69283485800357E-05,1.69283485800357E-05,-8.02646102711558E-06,-0.000103064840905,-4.76065802818892E-05,0,0.639289856
-8.05491258087328E-05,-3.05689827439489E-05,-3.05689827439489E-05,-8.05491258087328E-05,-0.000195984784269,-3.46043403595194E-05,2.000000000002E-05,0.869976576
-0.000136827740288,-7.44832564237882E-05,-7.44832564237882E-05,-0.000136827740288,-0.00016207854736,-2.90846946765511E-06,4.000000000004E-05,1.199936512
-0.000140661633822,-9.67249472767669E-05,-9.67249472767669E-05,-0.000140661633822,-3.13189163122227E-08,1.2258011022126E-05,2.000000000002E-05,1.519752192
-9.35504626821026E-05,-9.2439259174982E-05,-9.2439259174982E-05,-9.35504626821026E-05,0.000114285456336,3.15921026700972E-05,0,1.839567872
-1.42390314347598E-05,-6.56481550486399E-05,-6.56481550486399E-05,-1.42390314347598E-05,0.000210077175633,3.01368362886523E-05,0,2.079350272
7.64729423163507E-05,-2.44427316919725E-05,-2.44427316919725E-05,7.64729423163507E-05,0.000217095290464,3.44331753314127E-05,-0.00018,2.399165952
0.000158778559096,2.51960873458113E-05,2.51960873458113E-05,0.000158778559096,0.000202906294612,8.67845533349361E-05,-9.99999999999335E-05,2.718981632
0.000221015084348,7.84019815798178E-05,7.84019815798178E-05,0.000221015084348,0.000169787685038,7.3958435964272E-05,-0.00018,3.039845888
0.000237701342553,0.00011866383609,0.00011866383609,0.000237701342553,4.48586682609804E-05,4.6148481937162E-05,-9.99999999999335E-05,3.279628288
0.000190281493934,0.00012947711915,0.00012947711915,0.000190281493934,-8.85791931584911E-05,3.31333015307633E-07,-1.99999999999645E-05,3.599443968
0.000101055673886,0.000115879904491,0.000115879904491,0.000101055673886,-0.000177189127388,-4.4427124051083E-05,-1.99999999999645E-05,3.919259648
5.26484109046443E-07,8.90257328884907E-05,8.90257328884907E-05,5.26484109046443E-07,-0.000214441100252,-7.204293974028E-05,2.000000000002E-05,4.2397824
-9.01975197718959E-05,5.52309554481256E-05,5.52309554481256E-05,-9.01975197718959E-05,-0.000158218620298,-6.63755646303166E-05,-5.9999999999949E-05,4.479906304
-0.000152852139229,1.94644320942801E-05,1.94644320942801E-05,-0.000152852139229,-9.55202691869433E-05,-1.93462845567223E-05,0.00014,4.799721984
-0.000180440498455,-1.47803405279137E-05,-1.47803405279137E-05,-0.000180440498455,-2.67273517525876E-06,1.3028735739784E-05,8.000000000008E-05,5.11919616
-0.00017695756572,-4.54698222561957E-05,-4.54698222561957E-05,-0.00017695756572,3.42158091333081E-05,2.90934638055592E-05,0.00012,5.43901184
-0.000148871341987,-6.96233814384335E-05,-6.96233814384335E-05,-0.000148871341987,3.37959958915285E-05,7.01819882953277E-06,0.00012,5.679135744
-0.000103801711549,-8.4338838167867E-05,-8.4338838167867E-05,-0.000103801711549,1.59857584047723E-05,-3.33929358840579E-06,-3.99999999999845E-05,5.998951424
-5.05850670744911E-05,-8.9010882027932E-05,-8.9010882027932E-05,-5.05850670744911E-05,1.92948731585546E-06,-1.81588510288859E-06,2.000000000002E-05,6.308988416
6.54920677209759E-06,-8.19635069575648E-05,-8.19635069575648E-05,6.54920677209759E-06,1.70773592066601E-05,4.27806152759613E-06,2.000000000002E-05,6.639289856
5.62232182180782E-05,-6.63938495873272E-05,-6.63938495873272E-05,5.62232182180782E-05,1.73629450837684E-05,-7.33136849267321E-09,8.000000000008E-05,6.868928
8.86432348253994E-05,-4.60931874555427E-05,-4.60931874555427E-05,8.86432348253994E-05,1.92233048829833E-05,2.24440813147893E-06,8.000000000008E-05,7.198887936
9.88290292539579E-05,-2.54457548073682E-05,-2.54457548073682E-05,9.88290292539579E-05,8.38157249672322E-06,-2.50929171672354E-05,0.00014,7.519752192
8.24604823248421E-05,-1.04365704351385E-05,-1.04365704351385E-05,8.24604823248421E-05,-2.79468293612062E-05,-3.90119646455744E-05,4.000000000004E-05,7.829082112
5.09333709606846E-05,1.04168524997048E-06,1.04168524997048E-06,5.09333709606846E-05,-3.86812459471582E-05,-4.54847863808376E-05,0.00012,8.079350272
1.49063154856582E-05,9.75649684109687E-06,9.75649684109687E-06,1.49063154856582E-05,-4.80645822285086E-05,-5.3511432806963E-05,8.000000000008E-05,8.399165952
-1.79876821606381E-05,1.55437634890884E-05,1.55437634890884E-05,-1.79876821606381E-05,-2.26100619452338E-05,-2.65051325141393E-05,-9.99999999999335E-05,8.718981632
-3.97718715448434E-05,2.06708105429376E-05,2.06708105429376E-05,-3.97718715448434E-05,-1.01159278630633E-05,-2.15125262518212E-06,-0.00012,9.029360128
-5.00159222030427E-05,2.42191219649126E-05,2.42191219649126E-05,-5.00159222030427E-05,9.52133631429976E-06,2.54172358716202E-05,-9.99999999999335E-05,9.279628288
-4.84570874943832E-05,2.51496866682227E-05,2.51496866682227E-05,-4.84570874943832E-05,2.35570844629589E-05,3.12589794396153E-05,-5.9999999999949E-05,9.599443968
-3.53857980907049E-05,2.47800262573431E-05,2.47800262573431E-05,-3.53857980907049E-05,3.62110900344703E-05,2.2062689456348E-05,-9.99999999999335E-05,9.909822464
-1.47385120941857E-05,2.38682585468275E-05,2.38682585468275E-05,-1.47385120941857E-05,3.61549795853944E-05,1.03423982455983E-05,-5.9999999999949E-05,10.2397824
7.79915121594362E-06,2.1984928371413E-05,2.1984928371413E-05,7.79915121594362E-06,2.72837781771647E-05,9.39429364158612E-07,-7.9999999999969E-05,10.478857728
2.69526212737104E-05,1.9733726494052E-05,1.9733726494052E-05,2.69526212737104E-05,1.14249652390863E-05,5.86371341313082E-06,-1.99999999999645E-05,10.799721984
4.15787044010307E-05,1.80607111531868E-05,1.80607111531868E-05,4.15787044010307E-05,1.85596810715316E-05,-5.27480450837266E-09,0.00014,11.11919616
5.01316337525701E-05,1.62346886447465E-05,1.62346886447465E-05,5.01316337525701E-05,1.00717164592352E-05,-9.84576485375347E-06,9.9999999999989E-05,11.43901184
5.05944103920178E-05,1.38194912383843E-05,1.38194912383843E-05,5.05944103920178E-05,3.30858742702072E-06,-1.60071850285881E-05,9.9999999999989E-05,11.679135744
4.30344901605532E-05,1.07884641150162E-05,1.07884641150162E-05,4.30344901605532E-05,-7.29312783837958E-06,-7.06280467375753E-06,0.00014,11.998951424
2.91894004867356E-05,7.1299340346831E-06,7.1299340346831E-06,2.91894004867356E-05,-6.54872146537111E-06,1.67492302873828E-05,8.000000000008E-05,12.308988416
1.55372533706889E-05,3.97726254320963E-06,3.97726254320963E-06,1.55372533706889E-05,1.37335825783677E-05,4.81584125218149E-05,6.000000000006E-05,12.639289856
7.4886352281029E-06,2.06727500432174E-06,2.06727500432174E-06,7.4886352281029E-06,3.87583986122833E-05,4.51000825666588E-05,2.000000000002E-05,12.87941376
5.79268049642901E-06,1.12548111981494E-06,1.12548111981494E-06,5.79268049642901E-06,4.9020562512657E-05,3.93459420426947E-06,4.000000000004E-05,13.198887936
1.60690713654586E-06,-3.16772416639999E-06,-3.16772416639999E-06,1.60690713654586E-06,1.92037880845372E-05,-2.92505088675288E-05,0,13.509266432
-1.36789641826228E-05,-1.46049216518116E-05,-1.46049216518116E-05,-1.36789641826228E-05,-3.7493464047719E-05,-3.80718699644178E-05,-7.9999999999969E-05,13.839567872
-3.44190594616688E-05,-3.07372089884498E-05,-3.07372089884498E-05,-3.44190594616688E-05,-6.10249361932344E-05,-6.57370512122668E-05,6.000000000006E-05,14.079350272
-6.25392092056489E-05,-5.62356404424853E-05,-5.62356404424853E-05,-6.25392092056489E-05,-0.00010639269922,-0.000146111168157,8.000000000008E-05,14.399165952
-9.66851786306483E-05,-9.33858151321285E-05,-9.33858151321285E-05,-9.66851786306483E-05,-0.000107440564962,-0.000248354676322,0,14.718981632
-0.000146169795518,-0.000147539923998,-0.000147539923998,-0.000146169795518,-0.000202473767962,-0.000287470056756,4.000000000004E-05,15.038797312
-0.000223399424321,-0.000223921933123,-0.000223921933123,-0.000223399424321,-0.000284206795571,-0.000294898443616,-0.00022,15.279628288
-0.000304891817941,-0.000308112752739,-0.000308112752739,-0.000304891817941,-0.000346179574352,-0.000527029715295,-0.00062,15.599443968
-0.000395883551235,-0.000402700942705,-0.000402700942705,-0.000395883551235,-0.000509814569039,-0.000796891180844,-0.00078,15.908773888
-0.000515059428326,-0.000519721390433,-0.000519721390433,-0.000515059428326,-0.000656132674285,-0.000965375659848,-0.00084,16.2397824
-0.000671602882547,-0.000665079233984,-0.000665079233984,-0.000671602882547,-0.000850459796019,-0.001085121599059,-0.00084,16.478857728
-0.000854641315749,-0.000832109352178,-0.000832109352178,-0.000854641315749,-0.001001257864591,-0.001194610385381,-0.00084,16.799721984
-0.001056303709684,-0.001013005196777,-0.001013005196777,-0.001056303709684,-0.001223283957935,-0.001303377417771,-0.00086,17.109758976
-0.001286971595531,-0.001210335650254,-0.001210335650254,-0.001286971595531,-0.001423584830077,-0.0013921315257,-0.00112,17.43901184
-0.001537645265261,-0.001420172583449,-0.001420172583449,-0.001537645265261,-0.001584940271519,-0.001463472016055,-0.0015,17.679135744
-0.00176604948998,-0.001623884822778,-0.001623884822778,-0.00176604948998,-0.001691274417571,-0.001503961473287,-0.00166,17.998951424
-0.001930279013259,-0.001801500548475,-0.001801500548475,-0.001930279013259,-0.00175217378067,-0.00161734231164,-0.00164,18.319474176
-0.002061767939017,-0.001970193467012,-0.001970193467012,-0.002061767939017,-0.001898156541043,-0.001773949255562,-0.0017,18.639289856
-0.002192329664153,-0.002147041979288,-0.002147041979288,-0.002192329664153,-0.002013381226084,-0.002063907727612,-0.00192,18.87941376
-0.002296950612188,-0.002317998988674,-0.002317998988674,-0.002296950612188,-0.002155853789994,-0.0023146835466,-0.00268,19.198887936
-0.002384259074396,-0.00248320095862,-0.00248320095862,-0.002384259074396,-0.002369230986917,-0.002508565331069,-0.00294,19.509266432
-0.002506584085305,-0.002658685796494,-0.002658685796494,-0.002506584085305,-0.002643040629378,-0.002712178710203,-0.00314,19.839567872
-0.002703656266465,-0.002855042835146,-0.002855042835146,-0.002703656266465,-0.002935324711336,-0.002814338387931,-0.00314,20.079350272
-0.002934051073743,-0.003048271215898,-0.003048271215898,-0.002934051073743,-0.003152967932608,-0.002903332049056,-0.00312,20.388680192
-0.003145309393847,-0.003210588027289,-0.003210588027289,-0.003145309393847,-0.003346655793352,-0.002941628027621,-0.00306,20.709544448
-0.003353579620222,-0.003346996114312,-0.003346996114312,-0.003353579620222,-0.003462159653887,-0.003055875672827,-0.00304,21.038797312
-0.003570692945199,-0.003470149643833,-0.003470149643833,-0.003570692945199,-0.003524140097105,-0.003128389753371,-0.00316,21.279628288
-0.003735099815861,-0.003563687900731,-0.003563687900731,-0.003735099815861,-0.003552382783062,-0.003173264544864,-0.00346,21.599443968
-0.003805668131285,-0.00361530398129,-0.00361530398129,-0.003805668131285,-0.00352928549007,-0.003139855932898,-0.00352,21.919259648
-0.003826916307456,-0.003650507902509,-0.003650507902509,-0.003826916307456,-0.003496053288386,-0.003082123839378,-0.00354,22.238733824
-0.00382445085106,-0.003683136461834,-0.003683136461834,-0.00382445085106,-0.003456663382772,-0.003112340684474,-0.00334,22.469420544
-0.003741887005604,-0.00368365059392,-0.00368365059392,-0.003741887005604,-0.003421067549405,-0.003043015852192,-0.00314,22.798673408
-0.003587920306216,-0.003646713687607,-0.003646713687607,-0.003587920306216,-0.003429437741054,-0.003043568970033,-0.00298,23.11919616
-0.003456307469709,-0.00360693153042,-0.00360693153042,-0.003456307469709,-0.003441563393453,-0.003080158082427,-0.00316,23.43901184
-0.003385088977574,-0.003577802304434,-0.003577802304434,-0.003385088977574,-0.003473823969629,-0.003161759348149,-0.0031,23.679135744
-0.003335680087855,-0.003541946368746,-0.003541946368746,-0.003335680087855,-0.00349628942678,-0.003218055163632,-0.00338,23.998951424
-0.003282256649135,-0.003487966102984,-0.003487966102984,-0.003282256649135,-0.003499250105915,-0.003221664690104,-0.00372,24.319474176
-0.003259905666725,-0.003432169040817,-0.003432169040817,-0.003259905666725,-0.003467091297474,-0.003275423327761,-0.0037,24.639289856
-0.003288503168821,-0.00338916768284,-0.00338916768284,-0.003288503168821,-0.003428455100351,-0.003255020204688,-0.00372,24.87941376
-0.003313343109733,-0.003342954806633,-0.003342954806633,-0.003313343109733,-0.003375241692095,-0.003170228620242,-0.00372,25.1988879360001
-0.003304106546243,-0.003287532760476,-0.003287532760476,-0.003304106546243,-0.003321143334777,-0.003094324782765,-0.00372,25.5187036160001
-0.003315297272173,-0.003253048484032,-0.003253048484032,-0.003315297272173,-0.003290032518789,-0.003053795113479,-0.00372,25.8290821120001
-0.00336083545213,-0.003251822518525,-0.003251822518525,-0.00336083545213,-0.003289451222015,-0.003091950575995,-0.0037,26.0793502720001
-0.003383451400751,-0.003261800181759,-0.003261800181759,-0.003383451400751,-0.003283091065718,-0.003076900314833,-0.00372,26.3991659520001
-0.00336790112501,-0.003271980106298,-0.003271980106298,-0.00336790112501,-0.003303411592513,-0.003100078048821,-0.00352,26.7189816320001
-0.003353695941867,-0.00329247249547,-0.00329247249547,-0.003353695941867,-0.0033133223817,-0.003137747755842,-0.00346,27.0387973120001
-0.003358295855102,-0.003324515800873,-0.003324515800873,-0.003358295855102,-0.003328148749505,-0.003157242427867,-0.00346,27.2796282880001
-0.003344610675655,-0.003343971534388,-0.003343971534388,-0.003344610675655,-0.003326378586742,-0.003231848959798,-0.00296,27.5994439680001
-0.003292332380712,-0.003335974052801,-0.003335974052801,-0.003292332380712,-0.003323991268087,-0.003285190892539,-0.00302,27.9192596480001
-0.003250683437307,-0.003316503111013,-0.003316503111013,-0.003250683437307,-0.003308913776638,-0.003057415779408,-0.003,28.2387338240001
-0.003240376290671,-0.003291290004819,-0.003291290004819,-0.003240376290671,-0.003243860351426,-0.002905613150415,-0.003,28.4788577280001
-0.003209067853202,-0.00324122150427,-0.00324122150427,-0.003209067853202,-0.003161970070612,-0.002727648518353,-0.00304,28.7986734080001
-0.003134867255828,-0.00315892237571,-0.00315892237571,-0.003134867255828,-0.00306146462272,-0.002576032932007,-0.00296,29.1087104000001
-0.003055030967043,-0.003061876199222,-0.003061876199222,-0.003055030967043,-0.002959906198756,-0.002473269577891,-0.00302,29.4390118400001
-0.002980626437134,-0.002958508971841,-0.002958508971841,-0.002980626437134,-0.002838246190196,-0.002409428466793,-0.00302,29.6791357440001
-0.002870494213596,-0.002834622397232,-0.002834622397232,-0.002870494213596,-0.002732062668884,-0.002302218423547,-0.00268,29.9989514240001
-0.002695706192932,-0.002676754772652,-0.002676754772652,-0.002695706192932,-0.002565832986971,-0.002224713292526,-0.00238,30.3194741760001
-0.002498680615518,-0.002502631071219,-0.002502631071219,-0.002498680615518,-0.002417810948596,-0.002111723554424,-0.00242,30.6392898560001
-0.002301851896365,-0.002323907119085,-0.002323907119085,-0.002301851896365,-0.002196344671785,-0.002017767187809,-0.00222,30.8794137600001
-0.002081052927,-0.002131306110742,-0.002131306110742,-0.002081052927,-0.002025903504062,-0.001891578758443,-0.002,31.1988879360001
-0.001837705503362,-0.001926110010061,-0.001926110010061,-0.001837705503362,-0.001802835557845,-0.001696982345904,-0.00198,31.5187036160001
-0.001613898137496,-0.001725052536921,-0.001725052536921,-0.001613898137496,-0.001628034262392,-0.001538789997388,-0.00198,31.8395678720001
-0.001430099298319,-0.001536364476796,-0.001536364476796,-0.001430099298319,-0.001469120533479,-0.001463453514777,-0.00158,32.0793502720001
-0.001269729296885,-0.00135596911159,-0.00135596911159,-0.001269729296885,-0.001358711655369,-0.001314876940365,-0.00148,32.3991659520001
-0.001121741043545,-0.0011809079056,-0.0011809079056,-0.001121741043545,-0.001217360869064,-0.001201773040265,-0.0013,32.7189816320001
-0.000993175443059,-0.00101588930826,-0.00101588930826,-0.000993175443059,-0.001062237775047,-0.001063970678097,-0.00118,33.038797312
-0.000882758156971,-0.000864287957902,-0.000864287957902,-0.000882758156971,-0.00090427487228,-0.000939608886483,-0.00094,33.278579712
-0.000769538132776,-0.000719884483441,-0.000719884483441,-0.000769538132776,-0.000756548278464,-0.000789187157355,-0.00074,33.599443968
-0.000638836215262,-0.000578553267313,-0.000578553267313,-0.000638836215262,-0.000589924341821,-0.000598879707839,-0.0006,33.908773888
-0.00050270485477,-0.000445134463485,-0.000445134463485,-0.00050270485477,-0.000432462487555,-0.00053940422666,-0.00032,34.238733824
-0.000362945222935,-0.000319889842347,-0.000319889842347,-0.000362945222935,-0.000286709016071,-0.000563751817367,0.00014,34.478857728
-0.000226985823779,-0.00020633268704,-0.00020633268704,-0.000226985823779,-0.000231776991187,-0.000547061954615,-1.99999999999645E-05,34.798673408
-0.000107011531172,-0.000108591922542,-0.000108591922542,-0.000107011531172,-0.000156335898973,-0.000494871585144,-0.0003,35.11919616
-4.42811773416521E-06,-2.37237080570074E-05,-2.37237080570074E-05,-4.42811773416521E-06,-8.94350952489896E-05,-0.00041096081435,-0.00024,35.43901184
7.42152707032244E-05,4.87514088825134E-05,4.87514088825134E-05,7.42152707032244E-05,-4.20516269603402E-05,-0.000325230697572,-0.00034,35.679135744
0.000118539084826,0.000103232060535,0.000103232060535,0.000118539084826,-1.20133455607231E-05,-0.000242708857806,-0.00028,35.998951424
0.000128210148965,0.000136914862721,0.000136914862721,0.000128210148965,2.10992778208618E-05,-0.000193570654701,-0.00026,36.319474176
0.000114477688227,0.000152132686805,0.000152132686805,0.000114477688227,4.59551528779347E-05,-0.000152811289227,-0.00022,36.639289856
8.57292541767687E-05,0.000151174302708,0.000151174302708,8.57292541767687E-05,3.95253043200678E-05,-0.000123103383317,-0.00024,36.87941376
4.85879892061293E-05,0.000136506654017,0.000136506654017,4.85879892061293E-05,3.53583271845125E-05,-8.87652364639872E-05,-0.00018,37.189450752
1.27501083752972E-05,0.000113510907437,0.000113510907437,1.27501083752972E-05,2.55628764464383E-05,-7.15799175865802E-05,-0.00012,37.509266432
-1.61466383680638E-05,8.69948559585267E-05,8.69948559585267E-05,-1.61466383680638E-05,1.01299515792072E-05,-5.21325205487422E-05,-0.00014,37.838519296

